Bayesian Wideband Signal Detection via Source Signal Marginalization and RJMCMC

Consider an array receiving unknown wideband signals from an unknown number of sources $k$. Wideband signals can occupy arbitrarily wide bandwidths, rendering demodulation-based approaches inapplicable, a common situation in settings involving acoustic signals. Here, we aim to determine $k$ given $N$ noisy array-valued measurements, a task known as the "detection problem," for which Bayesian model comparison is a common approach. To render Bayesian inference tractable, it is typically necessary to marginalize the source signals. Unfortunately, for wideband signals, naive marginalization has an unaffordable time complexity of $\mathcal{O}(N^3 k^3)$. As a result, fully Bayesian signal detection has yet to be demonstrated in wideband settings. In this work, we propose a wideband signal model that allows for computationally tractable marginalization of the source signals. We begin from the canonical model of linear time-invariant (LTI) signal propagation, which is then augmented into a circular convolution, all without loss of generality. This allows for efficient computation in the frequency domain, where the resulting linear system admits a decomposition into a sparse matrix we refer to as a \textit{stripe matrix decomposition}. Exploiting this sparsity pattern reduces the time complexity of computing the marginal likelihood to $\mathcal{O}(N k^3)$. These computational improvements enable efficient posterior inference via reversible-jump Markov chain Monte Carlo (RJMCMC). In this work, we use the non-reversible extension of RJMCMC (NRJMCMC), which often achieves lower autocorrelation and faster convergence than RJMCMC. Detection of the latent source signals can then be performed in a fully Bayesian manner using samples drawn by NRJMCMC. We evaluate our procedure by comparing it against generalized likelihood ratio testing (GLRT) and information criteria.

==> figures/signal_reconstruction_snr=-4.csv <==
0.0,0.5476861393962739,0.5995056336821208,0.18876927693926665,0.21348366289825166,0.8876782415649899,0.5004495406233627,0.8465183163655778,0.7878931220961499,0.41973947869043515,0.37131225552333647,0.31303675934065206,0.6666903745564994,0.5168501238054961,0.7321447892340509,0.5754909185273981,0.2056871221698659,0.10542623536957074,0.5531096064861007,0.6840097583543707,0.3108143444517987,0.8744207954958312,0.5408694967545965,0.4737730919661574,0.5106963887602993,0.21438660598933168,0.6258248890432158,0.9537442774509,0.8862728880752504,0.43593000416422295,0.2474958339920706,0.8674557921393579,0.6502149683504023,0.381169974786616,0.5641211738930562,0.4393459308999591,0.27823180406798065,0.6392464499758174,0.3691680714288396,1.1977271147290467,0.7092884664080412,0.48756100422658655,0.18432121023292092,0.5860083714413981,0.9560389823378005,0.8114363496614009,0.8912768039739841,0.7856704466177171,1.0177945600037046,0.29426871321831405,0.8824617215044905,0.8785610204913152,0.28870317746634955,0.5656593646881526,0.8532086814746306,0.5339552529858884,0.7827469240447106,0.5481590193531355,0.2168603796357778,0.9011556525751077,0.7089523331354893,0.6459736381171066,0.5044204205320453,0.5444111168742957,0.3269517248452794,0.8907376518633348,1.0400036319139119,0.6988128446831444,0.5312051860233269,0.8905910202184936,0.25681162426963644,0.533566794318328,0.3714902620335431,0.8701448221630209,0.15821013477218993,0.516434401931215,0.5674980809438082,0.13824133512493936,0.4535979765561807,0.4678019358517797,0.9151841618957465,0.1525045855676393,0.9395234413304552,0.4465758721558427,1.0625114703519718,0.6914191962398708,0.5102700785768687,0.4945161468433774,0.556059663079174,0.5660423571884953,0.7046063413379788,0.43873012453612303,0.7922941831010865,0.6789139986471843,0.4002491745467882,0.934403550403372,0.616801034633392,0.5846563759335581,0.5354351748825829,0.6900107225305998,0.7996308440197117,0.965038937066208,0.7525850597704009
1.0,0.7711339210169719,0.42276962780809385,0.4987828837160771,0.34324813870287174,0.4852749914975576,0.41476606298837887,0.09854898685731489,0.44300774145368,0.5578088485352292,0.6890253774256992,0.6801412106924511,0.22462546813428583,0.2661050425808271,0.31144135438868326,0.6860825074363242,0.2898393668610714,0.6816633251541496,0.528853570732605,-0.07815592033078561,0.5140861855685581,0.5132698334690076,0.538507832382731,-0.035476166466414216,0.7216297438035149,0.667244030510846,0.2709718749156549,0.5073991733446426,0.43141973117995985,0.39562910928540646,0.2332584073908111,0.915967741116491,0.5067836625118968,0.68511995660846,0.320469771381213,0.5846048565071604,0.17999129352569546,0.5139682005918083,0.5466435971193744,0.7493137078272988,-0.1405853404339255,0.6765246921587177,0.17259744569461477,0.6003001328434723,0.23026469034700411,0.12385476838825027,0.3097879637114215,0.5011593779365322,0.7492460307271456,0.48590485934363253,0.4026009253425776,0.5372097623470392,0.5284937853171885,0.48227482872143596,0.7368298942163334,0.3139172194360442,0.4595641017180748,0.048003584186820936,0.6640085750106366,0.2921227909456757,0.5248357952061014,0.31724703887763256,0.335988486707416,0.711918212056573,0.010877019012097422,0.40871062817368675,0.7640831652181657,0.2820345292618828,0.13202898904513727,0.4402450362603022,0.7336643239391292,0.26155615230125573,-0.024707813407772505,0.2267107057561098,0.19455521239581805,0.9415882618698421,0.2744311645331025,0.902510468905189,0.231520533254654,-0.08646237436440518,0.18458417637419022,0.19997565775036447,0.745777724489094,0.563943477668988,0.6430075617014014,0.34052604025363553,0.7551162834124103,0.2673280250152432,0.8223793165940434,0.37882715479345147,0.7770867583631305,0.4128784042646037,0.38757644393968826,0.08760384474826072,0.07614051822155798,0.3061451725898875,0.4065686691909257,0.21249519895470892,0.4857451867672064,0.618389029623602,0.45391958102212426,0.555271324861865,0.49863430673922265
2.0,0.13784068618737333,0.40711189779789236,0.6081050997698318,0.20835721884167197,0.14449704056646206,0.5032273724142947,-0.02814276069111088,0.7575489495422478,0.7031386870027196,0.74966751631191,0.6457558110739732,0.4482401660516272,0.3032318790652571,-0.06763137411363629,0.3379220622860776,-0.03055820665701986,0.11539166626231967,1.00591669707125,0.5858246806458325,0.4442501478895562,0.29646298716398556,0.39691972139641385,0.2160917848800769,-0.05943176150833135,0.736042095258719,0.3354681889100386,0.5166356592488082,0.7147583000221246,0.2719601660501126,0.7158618106284396,0.5326366455513376,0.28941849460135605,0.25957806310550563,0.16326137194613294,0.4965646883292053,0.3163512087154334,0.8193811806420208,0.4715109133618235,-0.10649255084615633,0.6564259916935051,0.33603808940938984,0.3958488847764397,0.27338981661929773,0.6732252066991758,0.2011292524522249,0.2036641228146096,0.8014595173068046,0.3551346872280474,0.44336507074453746,0.226689378311428,0.8633434964456767,0.6435222064727318,0.5224784122811466,0.3724517457839154,0.23617339023668335,0.15873041747824923,0.48216986295651376,0.2496556022646212,-0.2003336153452101,0.31480008990550357,0.5057785250433721,0.0002875411861784083,0.6577232939672638,0.7399344225438129,0.30462651751725,0.6801745156637987,0.40744660576288816,0.430150418349837,0.3238224653225219,0.4596435966402002,0.5237044085056684,0.03526533407814836,0.6546567533170351,-0.05564210876447162,0.2968035528259711,0.6871790216826696,0.5334138646680278,0.5596825638018382,0.32208904983157005,1.0378179784690618,0.34693233604353374,0.3598892126814745,0.6681317123468011,0.28682516868989105,-0.08882647701951679,0.3687280351731047,0.49362789976061505,-0.049953657564858145,0.7197429201333793,0.12795811080762132,0.20189272800047126,1.002915963423928,0.7584179628894363,0.3867959847130712,0.8410864820479809,0.17495156388146832,0.7055250916918872,0.35829327365483177,0.15128383889967967,0.6336162854388481,0.8630156818202634,0.39666167341058
3.0,-0.6770600072703222,-0.7644210022936904,-0.20054981107393988,-0.8034542312029661,-0.9711278245123256,-0.6323984770033376,-1.0086406801430432,-0.9583956096055932,-0.600151418353248,-0.6847686731542312,-0.7247272276575579,-0.6174995903675357,-0.7249419259832879,-0.738381663773594,-0.664067549581268,-0.3588245474466321,-0.9644166066111965,-0.4592623178695138,-0.4672166751435346,-1.0033894649271948,-1.4170381351412193,-0.9449766258333332,-0.9984141727615947,-0.6838229216456821,0.10660114280102406,-1.0464938257132363,-1.130334396137733,-0.9319553844196778,-0.7450278641151492,-0.5454095936379502,-0.48668787179118517,-1.0719232098573719,-0.9800696994278464,-0.9005511806015123,-0.8060150408499356,-1.0997362213740831,-0.9223167371880809,-0.9583122778569573,-0.6148492606460326,-0.58319273038672,-0.5117349828660156,-0.6935776776090954,-1.1523026257470983,-0.4259112835497847,-1.1380963002942879,-0.0031876593889966776,-0.9741943600046179,-0.5538000515116959,-0.6364806381805429,-0.7509021666238482,-1.012677210985653,-0.34096235660236457,-0.5301767780286881,-0.6522785178690738,-1.2312627173605606,-0.7496562669799882,-0.8368976162593504,-0.647962935828353,-0.8501761657035658,-0.33797516913737485,-0.5716433836108916,-0.9863477842351496,-0.8416501852372602,-0.3997744425550901,-0.7208204321291678,-0.8748482213348454,-0.6797917040809552,-1.147215927352251,-0.27846916053304777,-0.7516077978162079,-0.38212846009759793,-1.0383287356158832,-0.457897634062374,-0.39137474307577963,-0.30996786636458606,-0.7020029659977598,-1.293730495804362,-0.14174984574107452,-1.042084677366251,-1.1721116863282017,-1.0603299368365893,-0.9234298714406404,-0.6996145582715514,-0.7036842039061492,-1.0269944816779146,-0.47372190219370425,-0.41949432335559056,-0.28162085262558567,-0.3478628385225145,-0.6437310462458368,-0.9879415104479745,-0.6563220706283853,-0.9640827264132242,-0.4280933426276055,-0.8811979580374523,-1.0368530450080353,-0.7988356643402783,-0.6265209889771454,-0.7496581562099668,-0.6282718934449736,-0.7439910120076257,-0.38043657078700044
4.0,-0.6342011277455547,-0.254690506212586,-0.45841914660973393,0.11003137315584599,-0.3941937752528851,-0.49139244112785885,-0.23893747875435134,-0.46071701313309965,-0.9183085873269756,-0.26290382441431925,-0.826779276956104,-0.41686744097428335,-0.2517243479297404,0.33174519756696486,0.08409745282958092,-0.15948552880353625,-0.32444159004414425,-0.40946656429144856,0.04568964553050531,-0.08005617106613941,-0.48017440191570726,-0.15399134881097926,-0.26712925202268345,-0.8424831410860341,-0.4022180574298764,-0.021685794447131812,0.15839034422878323,-0.5660056828807744,-0.09292273408991572,-0.3819518890656783,-0.22302731074048088,-0.05702424344216003,0.07976020679854273,0.1337214614438615,-0.011579784914913599,-0.7728831404855581,-0.4042314274022174,-0.05616076480171583,0.03515689960818118,-0.3010442456287128,-0.22652637603117287,-0.13390203098464104,-0.3698902031129119,-0.5224635616782227,-0.23698831089691114,-0.22513182184389874,-0.01859220732041511,-0.29734609067331397,-0.4696517521438486,-0.4352194171640672,-0.3664726184903823,-0.055119125725699325,-0.15237813523273472,-0.2778193019664459,-0.3276053813750676,-0.050856626454353376,0.057328728473070925,0.11213039890919946,-0.0436717346431499,-0.4684041140018711,-0.21116559282312525,-0.1845784015475569,-0.8234073935116581,-0.55645229426431,-0.0578959724328552,-0.18909043704270628,0.28312944188341344,-0.35624537231191933,-0.6214285968546374,-0.17037677982785004,-0.5782728798241519,-0.14063523568024772,-0.23261944358045827,0.07377598619785813,-0.6312246170472975,0.12522699011692723,-0.04832883786027922,-0.49676163763874137,-0.06220929572108852,0.37254118647607265,-0.0921641041813166,-0.16185882687252057,0.007470495779813735,-0.27911758267332254,0.15468553162172982,0.11121627791819996,0.15254587093611985,-0.38183697122806093,-0.1096084568096754,0.05141755651076002,-0.42475943170752006,-0.11281897994064616,-0.5492423494139945,-0.6336326718826826,-0.1930334052108057,-0.522230021978149,-0.08844352568664446,-0.2139245448305799,-0.20928467125710917,-0.4013851780151752,-0.5943722821740871,-0.31708628868262606
5.0,0.6624818198119498,0.7924453656090119,0.9578079224945094,1.4382483030580837,0.8435902689331745,1.0784183818901387,1.2096346932283886,0.8166537393559818,1.1428764616953533,0.6304148066034374,0.8481793802204017,0.8759878440494717,0.6004875766725276,1.2600397184250842,0.6145709599408348,1.1814752410203593,1.2571418482650638,0.8421241112042374,0.3682997635869709,1.1061697949709253,0.38709560882866223,0.5814520622005104,0.3978820944976368,1.4186267400695975,0.524600054986778,0.9041450690207309,0.21934723732546102,0.7269669524739161,0.594115277268404,0.9798357170158078,0.7936543535051652,0.7092560597362983,0.5516733194689216,0.9342516742330124,0.7345710747479058,0.5589115884613567,0.40076093500824056,1.0411554615104006,0.5599036540542657,0.7061790169908879,1.0455336011723966,1.0607264912000165,1.17359348375755,0.38584667937856343,0.6944036026750035,1.0000313387107977,0.8767855995577467,0.7580402503883198,0.8555516500126102,0.5382320791905916,0.7167718397299765,0.5528908972217431,0.17075993774931642,1.372992545310054,1.1810033007765124,0.63019350162522,1.0937697387245686,1.134612651320289,1.1154629214543288,1.0648584884855619,1.0653229897101015,0.32855843982908106,0.90971865916887,-0.14754569390120142,0.9773446430828717,0.9288357555934822,1.2763128629795497,0.03847445543664785,0.6719252915416617,0.6656871086831608,0.7457648768846236,0.9472567280895996,0.8261617993679522,0.392445554117579,0.8451073386036014,1.2858642504671116,1.1006252410928368,0.32320866669597625,1.1692957843251857,1.1712682366305827,0.6539105869413453,0.7172557841761971,0.6074940112412618,0.6492904166999197,0.751095302015635,0.4045957345694076,0.6002655653488027,0.9130387976584221,0.8541396006563075,-0.07428017903654682,1.0660338386139745,0.40364085788399007,0.8130531641161067,0.7040229184162252,1.0088967178270871,0.3170843141857501,0.7440596255080498,0.9358660481318485,0.4963218447804978,0.9411858538346591,0.9604374306699928,1.1153129479479995
6.0,0.7861653269820014,1.017590850696713,0.8494271534186685,1.3252904233731253,1.2004399775499943,1.3037508555194866,1.1159227886845935,1.132093775242613,0.8971946833267693,0.45260105465895817,1.390965216543789,1.046824151263189,0.7013100420631014,1.2131217479302945,1.1872579159514016,0.9382262338030614,0.9055753114881985,1.2410058819096144,0.8914221214632123,1.1630356456882878,1.0180892043982983,0.5852826818797118,1.0165808204296318,1.1171615008150289,0.5881332004084088,0.9812760535709071,1.0409651521722962,1.113770021383009,1.2466214276756171,0.9541695307935795,0.44200186967435706,1.2645198491326808,1.3542382204128274,0.9874450594740752,0.8513071213710899,1.3331546114838055,1.0374302903064356,1.3134097455519522,0.73771785887441,1.4031292384559062,0.7943534236461893,1.002043931006228,1.2994099279440965,0.9115912701435838,1.1907297428383292,1.12409114200306,1.0251558262164462,1.1046788634578433,1.4234708105022937,0.8034705221430688,0.9321426187559373,1.2775036957748251,1.1754971441226374,1.3014232595342452,1.2962772542340353,1.1559451213878316,1.182361544395766,1.0591832766221982,0.9081797078971289,1.0764218498427185,1.029553864241022,1.0558383989586761,0.8003252116922016,0.9329614566924475,1.528596750232369,1.3684926119934224,1.4129724466388511,1.799033976858262,1.357421250570578,1.5008645600097614,0.5334014987283509,0.7721829232716144,0.7873953297393992,0.912612181360249,1.384839973519775,1.2006108427097169,1.0261017147192226,0.6533435595352701,0.48960125787151426,1.1958742519101195,0.9934372084338599,1.1897936849587916,0.5266928237034231,0.9443488665443118,1.210834361792,0.49417706640232806,1.3791756937505504,1.365871627881144,0.8320989189499864,0.9083185024983089,0.8075947559549698,1.496026234156912,1.0494859396622607,0.8443527812120584,1.1363385717939452,1.1408568682713656,0.9069716883439538,0.7397565760686111,1.2637097379194286,1.3249341331798792,0.7352922614464299,1.21610160023001
7.0,-0.5007283644307823,-0.8709736080993165,-0.9666613182261674,-1.6891699172880434,-0.8150500220757957,-0.4105160302084693,-1.1142688167352717,-0.20329277114545818,-0.35570517460154644,-0.6373390264385719,-0.5342279407795945,-0.7839024359900169,-0.8667421359554152,-0.8624013342645442,-1.1552828128651509,-0.3417258318220082,-1.2076802839774143,-0.46155828327728976,-0.9857401032069887,-0.8902100024070062,-1.1022397737871872,-0.5752306081509577,-1.1199222502746577,-1.1164627193146794,-0.6573315508978518,-1.0455882893756152,-1.4079950218489952,-0.8841531963450442,-0.2196886030782078,-1.1447685257298865,-0.8175479833272221,-0.6353666340633679,-1.0147362289057364,-1.064783795058722,-1.3494110479686896,-1.0589155629831153,-1.1832627712703268,-1.0016457431224999,-1.6224201513402545,-0.7746649938236142,-0.8147899527746701,-0.9813545397078847,-0.8211351080637275,-0.08348147921168503,-1.282561190569544,-0.8038397219171844,-0.5998077488158459,-0.6588243274948937,-0.7695178927880585,-0.16655013366625637,-0.8438399784332002,-0.9682786506643595,-0.2468725930258349,-0.9054527069656885,-0.9185391270983109,-0.96687141786834,-1.2645525654189056,-0.7735073282623377,-0.8973058899076879,-1.084202419331614,-0.6603189022111193,-0.943275467541522,-0.2679952974085006,-0.3113044985070438,-1.1034260218934422,-0.9469710056564278,-0.879606025021302,-0.8774212947969835,-0.5975352991223217,-0.9676794307414454,-0.9169580821605354,-0.9591173479641131,-0.6774375725895304,-1.1270989869111205,-1.0654317689173642,-1.2173301398671337,-1.1081153111335382,-0.5933581743519994,-1.4904603816627722,-0.44729403719312666,-1.4607157473887402,-0.5852098068805498,-1.1393125556867536,-1.0043738908066495,-0.9694427045548841,-0.5460267627718247,-1.340132222057254,-0.7935388370964279,-0.7244743842021322,-0.7626976531350186,-1.05192985727625,-0.8605650477926932,-1.4242263418063517,-0.5106958196603882,-1.0873161852743092,-0.19270095671447457,-0.9575220158789963,-0.8952994036879305,-0.6976878068402125,-0.6535809631833229,-0.8219729265102562,-1.3288118049635491
8.0,-0.5288879323547497,-0.6572156101154474,-1.1423046521388966,-0.868723106663071,-0.4239586354161017,-0.3323956582700107,-0.5060477348838965,-1.1954719709136907,-0.809109163401142,-0.6052172791463217,-0.6188819718211376,-0.9651106593333127,-0.4398701699523955,-0.1832111976265005,-0.7178891628254576,-0.9396673765247248,-0.8577232621442075,-1.154815295610533,-0.7903596667365642,-0.7677085183279402,-0.4668666675944463,-0.7454924825304812,-0.8922811836342543,-0.48078734665725187,-0.908697696589825,-0.673220114168733,-0.8005134583388152,-0.9777546497209427,-1.0131851731639652,-0.9053586451780572,-0.7357965628662005,-1.2419937301671835,-0.5365217965280423,-0.9237230241640193,-0.5292539741542631,-0.39717927878854825,-0.9567002439917727,-0.287154606119461,-0.609501083869189,-0.9166636886102044,-0.7841679058456693,-0.8665293231932973,-0.499343855939839,-0.32426475825895223,-0.984097153262039,-0.6938236967837385,-0.8837061932917093,0.006973301880002891,-0.44862124234532125,-0.8186633740034238,-0.6709442000563256,-0.3739933490197253,-0.3620530808010174,-1.257808242844194,-0.23287374190628712,-0.7362146444590163,-0.6633176815562789,-0.9234857758911572,-0.14420799701133058,-0.48091065042723935,-0.6573271752464511,-0.4445122886247811,-0.3200729924344239,-0.9009410021166485,-0.7436709629705194,-0.5111038009118685,-0.9060361972181068,-0.6424545769286273,-0.09171923121177239,-0.2695874410155904,-0.7769031173735339,-0.8957254617379409,-0.4705891185731673,-0.2660143818118251,0.11730888640950132,-0.16641371853155779,-0.7470843557146565,-0.7543599914033333,-0.2758588194362485,-0.665046728287671,-0.22989085753109018,-1.0408361972802365,-0.5925736362976085,-0.026150466869860556,-0.9708105274036787,-0.7438441326527789,-0.7245794320336425,-0.4946515254468229,-0.5830212493638347,-0.6146964420203955,-0.3926591540670046,-1.4964584487231432,-0.6114511651660812,-0.700076715945514,-0.39999431034973887,-0.4022849277490889,-0.9128377956040129,-0.8566058253892639,-0.9926101424002085,-0.6709731738971407,-0.6435141892920583,-0.8933501938309305
9.0,0.12641381103833796,0.05200379400666085,0.10662564160847016,0.333207838326019,-0.3433692791278369,-0.13464184644434085,0.10270640883339016,0.5090819177006237,0.11213354859304255,-0.023780859316254566,-0.12515807094366418,0.04177012632467563,-0.015096792761680557,0.5046480774166444,0.3285684310303346,-0.0961192540153677,0.15592316914140952,0.12805675504800765,-0.14412094462799366,0.7843430045326131,-0.19383266246121808,0.1699793597989296,0.3404146240204929,-0.17494256275501563,0.3251817448960225,0.03537964765275794,-0.3160455354834644,0.35607624530962917,0.14184686909407226,0.060402937983592864,-0.03259721443897033,-0.13178506410340196,0.008642347129407785,0.29699619302219077,-0.12543658029844731,0.3921837446010873,-0.5483984764379796,-0.44018339631909686,-0.18191328242691107,0.019148992851693247,-0.3362480710166979,0.4268543836813299,-0.03953951412469871,0.4780344743068667,-0.29119224390081727,0.16109802060147635,0.05447371458811428,0.5085866026727995,0.21276502934862937,-0.5256310630420974,0.12879734559809108,0.3780828985222707,0.40951472301818387,0.1318544064741844,0.09491740393381382,0.2709968996746367,-0.3005203856260261,0.16417767359831534,0.25295483957884407,-0.317319542374346,0.12858774202079143,-0.10824777067246617,-0.020134075806402106,-0.1820367921507154,0.4371105549812463,0.16204345557504116,0.1956550345257729,-0.1681048646222153,0.31825985632854825,0.27711614520313255,0.2987662193946709,-0.03822249215064799,0.35569135817993963,0.1340891568483863,0.17132361268624519,0.03204654713357275,0.08593350693357917,0.10712138719441558,0.29748622488525744,0.2040577609023259,-0.039013450584706635,0.461996607303376,0.0665206804434346,-0.6627316374787543,0.019086703852373064,0.002056465671983157,0.2991334161815635,0.49252719099889825,0.431219866008163,0.20968965857568259,0.22590002869507161,0.12559817250802716,-0.1453108227111366,0.49102452793585016,0.0895178555387775,0.014992818138886695,0.09104000946116075,-0.2618470475895343,-0.23130111406044745,0.42458824047347504,-0.5359283487931664,0.26202011015404836
10.0,-0.05765292837089942,-0.4731030956817459,0.011402192857552618,-0.8787219976069043,-0.7022683161700585,-0.4494754218644136,-0.29231370381258115,0.32890374882932905,0.186461381592118,-0.8694524602712227,-0.33428535699199613,-0.628680240938949,-0.5117954335125809,-0.04966156685723333,-0.5801995840724231,-0.6005508724360058,-0.3000316195875894,-0.7026147305299383,-0.45116146551238695,-0.7538161002039936,-0.33672665458148504,-0.8090058094981962,-0.2789520881311186,-0.051014185951490765,-0.5622690533499876,-0.27733047103240493,-0.6203121679494009,-0.4062240722426028,-0.7577515791384558,-0.644847793122699,-0.4937735259682672,-0.10857787417600934,-0.2289271280006053,-0.38893711702766803,-0.031471557377595105,-0.48334594429072836,-0.908749669841532,-0.340987516659533,0.030878494582038674,-0.9794061882530383,-0.3778363911269616,-1.006504233847072,-0.3896834813842821,-0.29451680343663855,-0.2739494650281252,-0.5615850114292262,-0.7214770406901931,-0.5437034883756161,-0.5907471758595599,-0.3416380234760459,-0.2049313074305932,-0.6447775418311874,-0.5720573833384038,-0.32776240144647895,-0.5292197455876868,-0.5415019749314227,-0.5620958396029565,-0.47466598416868905,-0.9974297472441941,-0.032129454399823065,-0.5644541764610004,-0.756491027535354,-0.8236865757596534,-0.5940056488354108,-0.6486579529779403,-0.3288459806082913,-0.6169495711807724,-0.4796629866327427,-0.5902144287280374,-0.3266668061501414,-0.4519494233990537,-0.5123776262449088,-0.48329809132361257,-0.3168850775456444,-0.08622452107743289,-0.4442178586891766,-0.2970797074615282,-0.7489172185859858,-0.45014352514666445,-0.15012564009790452,-0.4488675695836725,-0.32197639080705714,-0.7372721741023276,-0.3066121041455845,-0.23473941400539494,-0.38768233145067854,-0.6354404172454029,-0.6750798929081567,-0.5805358950781971,-0.2903726621335232,-0.41513320491645256,-0.6121911146989572,-0.6278345163256703,-0.2890363740553943,-0.4646537399320641,-0.2839732091412223,-0.4664685296056018,-0.8295819978843232,-0.23654412275875472,-0.03641343613503989,-0.1830883782983032,-0.5038900723497386
11.0,-0.13308849968844805,-0.4638722468979325,-0.7362744290451572,-0.368986418680507,-0.8116925223492331,-0.3891897161409681,-0.3995484909879441,-0.6482482243554025,-0.31478840329578894,-0.6873524811448506,-0.8552902955716528,-0.5343119712072837,-0.6489963653131803,-0.6887214617245685,-0.5135676734517638,-0.38278806580399166,-0.6854296341062065,-0.5667430545346746,-0.48498309858762534,-0.10451083074162637,-0.3536068623029264,-0.40023140715073136,-0.5568721021448335,0.0610111684534988,-0.7099680569478604,-0.17743663950963656,-0.47024873176317566,-0.8383974965864274,-0.6417808580294546,-0.030777635066248143,-0.9983616026770429,-0.8044009611586211,-0.5742570471109667,-0.3840586906914907,-0.8118233516572133,-0.464198343347483,-0.5903782725304272,-0.48311980720830916,-0.2836856350254646,-0.39699577956773785,-0.4983568684826276,-0.8621436453072355,-1.163971309177078,-0.6865403168883746,-0.3769800033701534,-0.6452942372485003,-0.6838515514468455,-0.6525184219324041,-0.5841735921269966,-0.2020922409579004,-0.38704899705399193,-0.8325409768463452,-0.5630967690754127,-0.7845652771670916,-0.5859640500428909,-0.5703197477379317,-0.4249305527692693,-0.008919714727747718,-0.0584891123400792,-1.0120762463733515,-0.6826500286787824,-0.5394569518167106,-0.6462491384239646,-0.5811933168956209,-0.4433506793685602,-0.3358102982878266,-0.40020270235317085,-0.5309623800136374,-0.21460968746148362,-0.20124190166379236,-0.4502122898466405,-0.31653278726318124,-0.2678310386606468,-0.541685792820812,-0.487892637579488,-0.20252249097751046,-0.216904616000018,-0.506557520126365,-0.44599998108776356,-0.3650057936532072,-0.3244037827804562,-1.0069741953095643,0.19044731091743605,-0.18245767945470137,-0.22660410245168244,-0.3382281421933745,0.04433440040496128,-0.06410718302250479,-0.8238104694903218,-0.707117966940016,-0.18046487527698402,-0.32898765065208446,-0.6149454096803372,-0.16075800128837842,-0.3412388595868997,0.00542624375671541,-0.6622846336554752,-0.4470047217782765,-0.8807252636045686,-0.5281513350619261,-0.3758639638168215,-0.351565173563545
12.0,-0.11657384956959732,-0.26243626994848146,0.30716520548052634,-0.11862334170616934,-0.41267252526567555,-0.7696487006823657,-0.19969179992827035,-0.28410663385214824,-0.12739505166311235,-0.5215378072135302,-0.1382384759259275,-0.4440678458507593,-0.4881685077694238,-0.6924991390655839,-0.4896614985826438,-0.4303268828476014,-0.032282805274436416,-0.18430977311435787,-0.392020249648644,-0.1606093395441076,-0.1779221148066639,-0.4134416596314297,-0.6480843459844272,-0.4731046316599865,-0.007379814962454712,-0.1542057221014771,0.2225073122614101,-0.4358884704011648,-0.4132090569024049,-0.5212810464426377,-0.29291851255099954,0.10531956117209035,-0.20251295454092058,-0.47972720639629424,0.014878216132291178,-0.30786482161044204,-0.1482789964123789,-0.007411522528077336,-0.7617303536054131,0.016310912243938713,-0.09500225862280168,-0.02382562483118883,-0.5077277986177926,-0.36533796126527956,-0.16259189930697054,-0.6965308603087709,-0.6255049458622975,-0.19414391565579064,-0.1416004025034002,-0.5425404469555806,-0.4417407623931151,-0.5397977234539749,0.3451422297047792,-0.49619588216324584,-0.30028232950746736,-0.10043515911153059,-0.46062082225926676,-0.09097050785575664,-0.8330935287398402,0.02579700375921079,-0.28640538275568816,-0.5016155948375001,-0.484428746188648,0.07536826064977858,-0.5512569817776972,-0.44312896952300396,-0.37138477818522986,-0.06706957226350921,-0.4338557244749087,-0.39605793550514257,-0.3816748232181664,-0.1727971499413868,-0.5059895857636235,-0.13040447372299455,-0.24047542788408194,-0.29490439473097657,-0.27026165762724585,-0.2700273115968502,-0.3912713172062825,-0.46908258862410623,-0.34276307484364654,-0.06482782695478284,-0.5593511944374978,-0.3302858045790195,0.08625847963665684,-0.7706479023412858,-0.2201987102917872,-0.2823645172706852,-0.41614546265160113,-0.2510326653880612,-0.11582069017473445,-0.24739037610109774,-0.17511908257133774,-0.44197005794222743,-0.23094599321992307,0.08259131118252583,-0.4776254470717569,-0.5901124496180155,-0.080997624206753,-0.32595554986290787,-0.20312363253401133,-0.4403437812628882
13.0,-0.2428188223279937,-0.4402034973342627,-0.5342508367570684,-0.506984524438737,-0.3712664448771163,-0.3632200097607105,0.17268972474054178,-0.5173265146270103,-0.17228876349122188,-0.29285870930402935,-0.5334032555366967,-0.2339296793997399,-0.1283442205711517,-0.32098341601441394,-0.19160834565051654,-0.9400392397058122,-0.5241529733292292,-0.38339856684120405,-0.24616602345028243,-0.43703539849771883,-0.6252917248830955,-0.057515483946300794,-0.29387576182211084,-0.3112725350054499,-0.7330679383560827,-0.476197047451917,-0.49055997885608615,-0.3360121425181328,-0.2027222218702457,-0.4318853114227808,-0.7579804843022657,-0.38536256989420203,-0.31620375521224586,-0.8953883921171902,-0.11440148176808057,-0.548325104508651,-0.2039986792291035,-0.5191665476991594,-0.33689788497073003,-0.3100575174604492,-0.3092420233269107,-0.4418750850764786,-0.7639892242968077,0.1313645608446114,-0.9647187696873369,-0.50161422994629,-0.41269598673715274,-0.22534727928870066,-0.23933578086271873,0.18436726913465357,-0.27310876410274154,-0.45298511371913763,-0.6807656970138374,-0.19795285701609686,-0.21605265105936444,-0.4587589654979379,-0.269821698351173,-0.4303545763618846,-0.3294081127500915,-0.36608138818783265,-0.610503158622735,-0.43387259052886995,-0.7206450692852044,-0.6288499749000833,-0.41823029035366316,0.25053864440810364,-0.5842840183785198,-0.4130480753502048,-0.4265511002568832,-0.46585093612418826,-0.7200548792076052,-0.5029304137463304,-0.31433483378141663,-0.15934275024573322,-0.2959994789910687,-0.4889781218664547,-0.3758883872673264,-0.6551463766665706,-0.5030234327978474,-0.36401392024833834,0.010892612625566067,-0.36959741725851813,-0.6814563385548464,0.015909230171494704,-0.49115233748259,-0.36609815622982783,-0.500043732225436,-0.4681234562078941,-0.5233143070447798,-0.30491724342300675,-0.4120587483458489,-0.6375730999009787,-0.0483815989082369,0.2041060980516854,-0.874291039420948,-0.3201011472349199,-0.3344674864886874,-0.5483619439550387,-0.43660039779340404,-0.7242940142553926,-0.6370967265328322,-0.27870966294296146
14.0,0.34611183204074225,-0.20593784980186722,-0.32930714125497323,0.010796554664411262,-0.4866786399265908,-0.03494242479065232,0.08450746051218164,-0.7110656599752101,-0.43949513368082815,-0.038904482836897514,-0.48096404347946303,-0.2723639847448353,-0.4715271295219283,-0.23158367056655316,-0.5144828230141245,0.016559757873837427,-0.12151274673084285,-0.06737889644585071,-0.19795059073207733,-0.5754303578580071,-0.04359414916596446,0.5155978143765685,-0.01608852632314231,-0.5162543845775986,0.07314990459830611,-0.41604265486782344,0.127322404241929,-0.4098639862822399,-0.21965948673607819,0.43299150137112485,-0.8106990996702726,-0.31691465348362546,-0.24404669838632229,-0.3881135843695315,-0.23637367805780138,0.030941689463532263,-0.4254534106846311,0.13857340624432174,-0.0967925846495844,0.017402304689067366,-0.12363565627288114,-0.5748057969874555,-0.25982807889723797,-0.1019526712337468,0.34219569591024845,0.14288923810707516,-0.08642445129885026,-0.36125995714335396,-0.5272053256765118,0.11940715471746566,-0.39310101357061683,-0.18317833385227647,-0.5294157258892873,-0.2881477436260084,0.06835736863675412,-0.24682819529151911,-0.03041332470559363,0.09183872197047324,0.3040985853646182,-0.09290290076757246,-0.22381310581866054,0.04545835859188549,-0.10979326371278883,-0.4035431146868001,-0.1904595715567551,0.048655835501414724,-0.1523438533868618,-0.14097664771420892,-0.975551344513266,-0.19492465900376435,-0.3170286702178751,-0.2469283121404664,-0.7099230569520141,-0.35655002325726004,0.12231163332929407,-0.35221982245506683,0.7146699243089352,-0.27249419320728185,-0.23421525539093108,0.21069237710282895,0.13518027419407133,-0.38129572238795534,-0.5399684587020943,-0.31677548023909896,-0.7106712549923299,-0.03203337745442553,-0.07334289179197442,-0.22437573690732576,-0.7189915275067744,-0.24574099857502585,-0.47753312097385797,-0.5426371377114648,-0.3212119859883569,-0.05297721358081042,-0.374701792040751,-0.009259273919121846,-0.44737565027453796,-0.28290758014502126,-0.1778445166006714,-0.15667864207126903,0.1261135845641952,-0.08911079183007786
15.0,0.876106064068838,0.8096944720396216,0.43288529941318626,0.8137766103656263,0.8411393635045608,0.5633760882902668,0.5806380365909313,0.4597331023317346,1.1644069017351293,0.5617273720292068,0.6611203389324223,0.6864441410549409,1.1199803529948378,0.26884933919927867,1.1439144491686517,0.9031630174596066,1.0210558619275774,0.5641989359928287,0.584326366529532,0.8266383484266268,1.3105353639231112,0.6068982858893588,0.30075735839884554,0.579212415895541,0.9383265171249022,0.7988933767933546,0.6432314156924974,0.9265706783663344,0.9139178446489581,0.7105146092672711,0.669835005931685,0.7242955055184807,1.0219480139376533,1.2259727343024476,0.5783033837683715,0.40360826506708075,0.6558203700069296,0.6953739920555166,0.5981850487480815,0.8824913358748241,0.3126296323625202,0.9385953843837397,0.9560802484270005,1.38234316532103,1.1346033458142577,1.0399112022870822,0.4367223881839826,0.8982763028710616,0.2670274125479594,0.7058535718273905,0.04261397335835582,1.2099169114817157,0.739014209468649,0.7661477849073062,1.0575115326265756,0.626998929658481,0.5054155494651184,0.5209352127377062,0.6944203464802328,0.7212239758222757,0.5198647020471485,0.8549272687267813,1.2795176430633857,0.6290637341709219,0.8015742822244385,0.7746832609660079,0.5794001970438736,0.8165483341680962,0.8591902471549856,0.4348203151399678,0.8538046447287779,0.801717046941507,0.8465412279255359,0.6395477437819075,0.8481878348194019,0.9972054592041913,0.9389981554511463,1.0478111878553964,1.0220174192503528,0.9391083850527862,0.6933724719565,0.9106865466212462,0.7953331024027972,1.0604909896079933,1.0660888225957525,0.8061702652202756,0.8862536378692699,0.3827881095531983,0.9791884243948202,0.5483611939456555,0.023906415357475064,0.8309375550836352,0.8241377527734024,1.0207603071186457,0.8200007463946307,0.5353170978480444,1.1073486865500335,0.7037864495281592,1.1852159072188952,1.1246384828971054,1.1572954797076713,0.8604540229555613
16.0,0.7986298235122198,0.6450554288754077,0.8405866246404192,0.6074572514000622,0.7821335860042722,0.24897296680811287,0.19409023587010776,1.3264146775949026,0.4183270729720168,0.3462584265410338,0.646662325297105,0.47787211096791044,0.4238359562100845,0.6282646742991125,0.6657842903232088,0.9814553372866928,0.3349359249280918,1.2225393765300523,0.7472511118865225,1.0818104139653741,0.5721489978605038,0.8211728281812471,0.12585584777985676,0.7431172732095513,0.6457274362561244,0.5279680687618089,0.8442858429444291,0.8675493052899893,0.24973060649369677,1.0607112896299233,0.6843343830746128,0.8830354129602815,0.6581179597940497,0.6682292068041915,0.8420647556512376,0.33554351240152547,1.1781644516970606,0.3860204524472669,0.3708890191569317,0.992612141187972,0.38088821709604165,0.9552770645899066,0.7451916109577967,0.5599411540892201,0.5705772929260403,0.689829780792631,0.762997543492073,0.856388806340832,0.7763933956320608,0.9321782018349745,0.3620737826730339,0.32862762212052654,0.9220411323225481,0.8242436770252418,0.10117096196812658,0.6696236644956779,0.3334741485570396,0.6987997264222638,0.6965737150886945,0.6936351011725034,0.7137619600118442,0.5887865926055706,0.6692791509236341,0.7059845616147508,0.4355678265435951,0.45514778860704835,0.6914550651071982,0.4165040904597702,0.6052522652922498,0.4749639268614534,0.9058531142171253,0.26882641868141716,0.6318549492801673,0.6115393152142286,0.22713556534420742,0.3527740561857989,0.2678577597299337,0.8684985498178144,0.407208517236096,0.6463548433907511,0.9839813128463799,0.7364874202886249,0.0762458907030591,0.20069607490045227,1.09431863297156,0.5279346637927259,0.7765461347507234,0.6982273029898012,0.4986442117592962,0.3032416167446093,0.9095350304773302,0.21485700127231067,0.5721103986684941,0.3906472884327173,1.1035107264221966,0.6433254025058126,0.9613904256581646,0.1431364296239515,0.7250397441715994,0.8892842412492545,1.025318419201756,0.379215552248189
17.0,0.6306549439581894,-0.2683581627395231,-0.1516601820916318,-0.4485175274783774,-0.7339513926331769,-0.3850169925204724,0.12146553876288468,-0.31404004068891905,0.08711024740041323,-0.2800433759937167,-0.11022414926593366,-0.05089808655772474,-0.19106124731851146,-0.5672354589023562,-0.022434836565403404,-0.6061607837081595,-0.294281617254487,-0.04919474552261388,-0.2572201780500731,-0.2824645160844145,-0.8248673296024263,-0.17250232241561392,-0.394643053738942,-0.23320394700167035,-0.1871077810682761,-0.26002858781996613,-0.26407583480844843,-0.3877348757706421,-0.42964723521779424,-0.6355943864553488,-0.5363708851766635,-0.19077767258405293,0.15827356120582825,-0.02357251292599677,0.06474479143036688,-0.31187450478615114,-0.3588439111295624,-0.44327859692346444,0.20618446781537425,-0.4006182301390091,-0.19461404512780323,-0.6314702837265393,-0.3333293269098242,-0.09649268856987006,-0.1778083149840077,-0.1920054850473672,-0.5070666371016983,-0.29376628412819433,-0.45259802016089445,0.1114889332849891,-0.09024377335754141,0.1226588028866176,-0.21392057252753816,-0.765318925486133,-0.806238405741288,-0.18364077196075843,-0.1257735673847409,-0.5850239940983213,-0.5519196854250109,-0.23017550413130483,-0.3630191716025257,-0.22729831714270993,-0.2480406750497921,-0.1417330487665528,-0.38924421642877,-0.266796993311758,-0.14923529210249484,0.013072447830783707,-0.03984831814820372,-0.5381227893207938,-0.44677105296560327,-0.6380729014033956,-0.22451345591081,-0.3349520817732795,-0.6488048025791909,-0.16072945976947098,-0.40209943518718316,0.3248343579208354,-0.20244866773418052,-0.2256593750397315,-0.5595816368640867,-0.2882269524224378,-0.30214053639682126,-0.11053831706974351,-0.5209789504422571,-0.6180280738086195,-0.21480804598916986,-0.10232563466424238,0.0475061640051494,-0.4511641552974007,-0.15347133330546828,0.45682401029327424,-0.5380317131484551,-0.46599401179668254,-0.18762955514674903,0.004132958289430416,-0.0950929794312276,-0.6609474179184879,-0.06614178075675389,-0.1555349292863129,-0.18917471740164682,-0.1449611315204572
18.0,-0.42275587150480737,-0.27971888180013743,-0.16341964728059108,-0.4901710316148411,-0.42322440095790126,-0.23260097485317732,-0.03220221324931777,0.10668972043903122,-0.4978196781316707,-0.29318330732458386,0.01630525335668878,-0.5052294203475658,-0.3732969736439318,-0.6714891006588819,-0.58948329930406,-0.28809567551322507,-0.4920058766038661,-0.07723272314701932,-0.6978256284084692,-0.02352064351628219,-0.29688332225470127,-0.3006380450050247,-0.5416478389437643,-0.7509011677418945,0.11303046315071047,-0.5700801445611208,-0.15699197447835542,-0.49512905048044276,-0.5834791165562158,-0.08970492670159094,-0.09057424088338228,-0.4528555261258402,-0.5400891012928427,0.0633747671421484,-0.7242024682298285,0.0732114672757248,-0.48538200737672627,0.015492750177843295,-0.1559116706485301,-0.4261892124366473,-0.2698264335882784,-0.09371585587634446,-0.25858052409335686,0.09773861721844407,-0.6661819141928371,-0.6479140263774188,0.16268714134318102,0.015678015430886594,0.0862908242895778,-0.03071086423584249,-0.045156340085720365,-0.13291558739276033,0.05386130255712457,-0.20246347169521164,-0.2916740337318213,-0.5935739498342357,-0.09149090328925658,-0.8484504187125765,-0.3140823655523893,-0.40306861897123125,-0.10082184766662464,-0.1383787733363864,-0.486595814431926,-0.08515268276068733,0.3061122671052625,-0.4996818846269698,0.2003608346898159,-0.3697477529165375,-0.6971619865491642,0.2953327860331713,-0.6341274304907347,-0.3692685430536223,-0.00543974979178527,-0.24576488271670865,-0.10280591283619883,-0.29482888287480113,-0.2217502616967607,-0.3163825014730831,-0.24336590661311355,-0.10576646895111641,0.1037233403395928,-0.585739905309225,-0.7503459262290695,-0.534919471602423,-0.17310738415474797,-0.11048758600722633,-0.18527980101614858,-0.3530862734898713,-0.20311399767941604,-0.329512210355749,-0.27496640382852605,-0.40668572018770177,-0.3109022455286449,0.03812946728089647,-0.16326077526744676,-0.23687348337552666,-0.7257149676276936,0.0019894950403678835,-0.21454072754332942,-0.48464140347435647,-0.01593272500296855,-0.6030729772778965
19.0,-1.3817439288309445,-0.5996465558238776,-0.6527016768937469,-0.5825604236198115,-1.0068129989247003,-0.7814481468418093,-0.33361423222091907,-0.3299588663233014,-0.5478231168621291,-0.43476232261185527,-0.8477283346482205,-0.8625678457650812,-0.3579618762162002,-0.4205495421146891,-0.41730380693808167,-0.38196607282365347,-0.6055272416761802,-0.6622378224873382,-0.5342458768242782,-0.7391252071018847,-0.6076295393383822,-0.32768062382084673,-0.4050575817586082,-0.22580047045385726,-0.6322811498054284,-0.5465676389237932,-0.3520732688338932,-0.6219675589506544,-0.35377246238501014,-1.238640538609351,-0.8938189336991057,-0.3283633867164462,-0.33892060047006045,-0.512930592746823,-0.8722254461963452,-0.7918394340146506,-0.5490431395808091,-0.822310716553769,-0.5743621675775162,-0.5939138305095487,-0.4546449870920071,-0.3578546489648819,-0.5382210250315647,-0.4531055551632369,-0.7207386641678639,-0.4090898574237696,-0.7211527782321542,-0.9067037023284976,-0.250736319077616,-0.2481898528989232,-0.5826483683105753,-0.6971828022351392,-0.5693145841571835,-0.4578933116844405,-0.6780089583311292,-0.4587340781532804,-0.45027695528184425,-0.6214317326105511,-0.6356166175072514,-0.6097916322514745,-0.3636567208366615,-0.5879759613768307,-0.8253568123117621,-0.9057685632056147,-0.7086023954007671,-0.7120040360977383,-0.5782413177655138,-0.5358575949824571,-1.4161923329696438,-0.897789794133053,-0.229650352914465,-0.46968083417376505,-0.6709861517608701,-0.5528922631324222,-0.5518558695666321,-1.4042302327747582,-0.725861883032898,-0.42113493638133753,-0.46301675015971255,-0.5777107340647043,-0.5333255861126449,-0.14331765346138547,-0.3190720904072887,-0.5476268237249456,-0.518768151100369,-1.0899976109868654,-0.2722129259420561,-0.3070625433795488,-1.0334372150825784,-0.10457405949766052,-0.6797975978854477,-0.5167964783078376,-0.6405082925116731,-0.43315753828372344,-0.5258413002233686,-0.3747888402364554,-1.0387270556366035,-0.7730530833508819,-0.6486847591443605,-0.32174654281242865,-1.1198401225830448,-0.6501427717178423
20.0,-0.4054980131096469,0.07580193882408208,0.11655482294445374,0.3173560072809049,0.24328326349064167,0.44453867166899186,0.020113311556256896,-0.3389084882438246,-0.15502915399666944,0.29059136431815297,-0.17650932719070836,-0.19222271914792877,0.2820401361146446,0.004723167940412165,-0.22102564731244942,0.3411962626244185,0.11373564479973707,0.2355628375641602,0.09077213599779671,-0.5585426970256301,0.6174823034950949,0.23857306328731653,-0.16326231606461017,-0.20541053453105568,-0.3100998855880896,-0.05849244733334598,0.13140018337334866,-0.11787848457977129,0.0718295607787661,-0.46329319313150374,-0.18466313195401446,0.12275138771047792,0.3071119553363463,0.19478699787994727,0.31894327806874845,-0.14883539056227132,0.023311654147214894,-0.1653265673563128,0.2591819817003452,0.47494643254466357,-0.18809941356222426,0.29410450992847664,0.2440130686250844,-0.7839966593126415,0.4693838785955682,-0.13526849131054708,0.1338465658077359,0.2637288400941445,-0.2214796740743044,-0.2484860153446501,-0.12357938641544333,-0.02318580353799643,0.055137453252223745,0.03277887299977959,0.3887034276139425,0.1070698992784499,-0.02626081797243135,0.37967212685718954,0.33117463738268926,0.1598368318571799,0.46561630565475765,-0.30175966692252704,-0.03208756732251172,-0.19921620824182446,0.7761275391733546,-0.5853185361672911,-0.17325723783759217,0.500986840852021,-0.23066164059615873,0.07088959766812872,-0.22115686529934597,-0.10478642117672399,-0.19962085049904804,-0.18951481337365894,0.1443772944553925,0.025739950939453582,0.505559345411197,-0.2575817345759322,-0.19072482143451108,0.274174324290152,-0.16983790859646922,0.20501447895631653,-0.018417444065378874,-0.08692578035873269,-0.1326810524211256,-0.4586818033396838,0.6450049939786147,0.009047777675491406,-0.03465196724532489,-0.4128062685463462,0.26823357223537186,-0.2583080198090392,0.054284914791571104,-0.05714555914588282,0.21363451251803584,-0.4386413287454675,-0.5113076019393309,-0.2732564468028061,0.4589281526765334,0.11728403991997777,-0.6221959519479244,-0.2184656545887798
21.0,0.39287163284672894,-0.010207264609701405,0.2541431169998624,-0.19924955146662873,-0.2798353604916156,0.922399278212437,-0.11231942681072962,0.23333577652092646,0.11124553942139913,-0.0293781568111727,0.3816949850027044,-0.10751019783105784,-0.3783826942392188,-0.5137826051008085,-0.29971655551777865,-0.12127297649352331,0.1975383110590151,0.38959137568731295,-0.39042721165090544,-0.045184486934810544,-0.21904005370500151,0.4348737573518151,0.00801374078264358,0.20911275733499726,0.5111877242956077,0.2670360821573852,-0.1507780563036567,0.20514175022481118,-0.06551138274113628,-0.4427331133659949,-0.004134907234864127,0.36706310267735814,-0.03199411425349546,-0.36762255843719943,0.3649108975799137,-0.17376100070255696,0.20059161964625555,0.16666243192766583,-0.22482606908556443,0.22716704709119492,-0.30903834466272784,-0.16705351640165525,0.18754549233614573,0.5233790125002401,-0.1292457994713801,0.02898884292457706,0.6155677343138776,0.4269337965240978,0.12500885235852915,-0.06945531926373638,0.07938921228684921,0.013224801074820757,0.3214137808988326,-0.024606210143965843,-0.17485538143475715,-0.33920578609974233,-0.5878649867278243,-0.27905390047655065,-0.2912305621434468,-0.09158498640712194,-0.4689996378476624,0.30421008924285886,-0.16686463681404468,-0.1269570227770998,0.307801282351016,0.5145127107650066,0.2890413852000113,0.13469176980802355,0.03721590747701789,-0.10611107832887258,-0.3919444854027059,-0.068863329372191,0.5216639813785601,0.3645141344830934,-0.1549969011345765,-0.6657628370114321,-0.4328922995880665,0.2222865547769117,-0.6554011663813852,0.2916387426321293,0.021160476625782437,0.008627449355618058,-0.38031622909274765,-0.5612904860030966,0.6420472018468967,0.1646812912567264,-0.014200416479803163,-0.008994246207692609,-0.05952724825259209,0.3357023349830854,-0.011135177289143927,0.4528200461131352,0.31308203273004465,0.7040325852741844,0.4820756667006976,0.5680196811881942,0.29223684404291606,0.4786465665791467,0.09880965286415688,0.32502519887845205,-0.06402346637875986,-0.2592566551182024
22.0,0.2617396825189652,-0.09812544014562467,0.21617314746512167,-0.22327719292274456,-0.209316151131947,-0.2790667389815177,-0.4169191895171125,-0.5753929052617065,-0.08633384503258731,-0.3064216445472498,-0.3188168737645686,-0.49594682721857414,0.007122289978148941,-0.04580103945804957,-0.19941771210746953,-0.3887884399309254,0.2527838351351778,-0.21174101189563155,-0.3087410043251732,-0.09657553565760452,0.40291519227830136,0.37468647467295846,0.04296018437641893,-0.16321131037152836,-0.6851629976245672,-0.2831813283554174,-0.26156213440315657,-0.3460995322773813,-0.26037935563905745,0.054367204470484515,-0.014355368328804255,-0.12930948045300245,-0.45586601757252193,-0.05477927711983119,-0.5270780489702559,0.026525533496942366,-0.1364082246177911,0.6299395511042675,0.24224203887688261,-0.06453028781690018,-0.2774866696811485,-0.38424707707105094,0.000971164855846543,-0.3749809595941359,0.3596048338789743,-0.32336937787454867,0.23011729798789643,-0.2919823361968132,0.41064733224071287,-0.4091536664165385,-0.4891794688823142,-0.4448955904061872,-0.264839000844266,-0.342213041861335,0.20311691875478358,-0.04911958461743577,0.006781097332538469,-0.17318067324063488,-0.22905073266421616,0.4564213033415949,0.010011069734030244,-0.5486636024156468,-0.16343765803595892,-0.33590680061268907,0.12220494396920517,-0.465839435429058,-0.6643760031199215,-0.19158620752261352,-0.23524164631371836,-0.17311421554609796,-0.015284652198158347,0.5104327750935129,0.019450884583114197,-0.3517061560342824,0.013520364760646136,0.10960557275788146,-0.14352994022177112,-0.1794739714140813,-0.07749878168598318,-0.0681762364300107,-0.3102441859130173,-0.48465095117366314,0.05789776377434039,0.1481589840115838,-0.19922942875176428,-0.04569364463976262,-0.08222735492672867,-0.31547390245489704,-0.5457404293933354,-0.23262240842883036,-0.11648270331888581,0.10481609037161482,0.4479893135627553,-0.3966685934050293,-0.03000506965018908,-0.11990082791140796,-0.035613101828953164,-0.16186724574981326,-0.019410516526532723,-0.2229566117084486,-0.47366760129056407,-0.18157218138083772
23.0,1.1534524059533404,1.210216518836023,0.9200410174743117,1.0560614206389158,0.9819574701941043,1.6427727270852326,1.0636366716151993,1.3231091613337194,1.6710406146759456,1.0628431805961507,1.2960282784235253,1.3976269933367098,0.9674420519566209,1.2638355772480119,1.3932496004941592,1.2988111735056693,1.1151888216097305,1.3515877320667327,1.3773547661577181,1.0458601777780538,0.8906436162574206,1.3327546708260136,1.0853870972868944,1.0971632341336977,1.3810521236020046,1.368299919552534,1.2771015905338738,1.2028015406664774,0.5355878837139336,0.9790803276471278,1.0168225182722463,1.2168585264108125,1.2157837573042238,1.389510911233973,1.0476687927834345,1.016418337760296,1.640901564129027,1.3215140559974645,0.9042006250331274,1.1808667036036495,1.1986004053735788,1.0868175822242523,1.3251168534506526,1.5873212056946728,1.557682263870365,2.0429442718778783,0.9973323676529962,1.282941323102937,1.2899019330210022,1.090259255595546,1.3807405459734414,1.053536337178185,0.736585033845731,1.8064514848134405,1.417292274630465,1.1664852184115089,0.4426751377152329,1.2686357105137578,1.393151415594902,1.0024555855865058,1.5700184568540863,1.1234885070484795,1.5371438711423355,1.2727111222115675,1.3614412859267762,1.679837218645593,1.0796212978841595,0.8540086904843764,1.4458975521510329,0.9352053409237853,1.0090238895004617,0.6425236787211939,1.0727534565554282,1.2540895209732745,1.1469345323624909,1.4264123964807038,1.3887318463211487,0.8910895072161427,1.223891354910945,1.1159890443401692,1.0589659262534084,1.2920660164491293,1.5252935802358931,0.8036956776006321,0.941895672900992,0.8964251938107078,1.2436863898352362,1.4206778405557257,1.5332343339380592,1.1832125256046107,1.1766499214958577,1.303953823142306,1.2843153018635203,1.3867102004217875,0.9203125703283273,0.9354630178429291,1.0931068125118182,1.5783540527710056,1.7513381949798577,0.9544265513445015,0.847819110607568,1.190666922810478
24.0,0.8137106606513166,0.43093054931754976,0.7286855262752857,0.4641841996779411,0.2699147096032779,0.7354740229989363,0.5609337009723321,0.04184637097776256,0.4844838498015027,0.73420860455895,0.5511249478711665,0.09421547926474111,0.06843290133599911,0.8012330712016615,0.37872454842064457,0.3904706424056444,0.31605899043528235,0.3861492172889814,0.2334638934397039,0.5653769860251383,0.03845636724325763,0.7335053333759709,-0.20308579023733248,0.794248848483848,0.014371331357303951,0.35620820484248933,0.5163542145433815,0.8294998393440337,-0.16200453633124734,0.17551382293093037,0.1505996516630289,0.03858279880249921,0.12214087507581467,0.25914019411589023,0.42001636857170016,1.085379876301189,0.6172268832816079,0.5161082657982755,0.455646540426639,0.3039996749218291,0.09428510329281481,0.6027744357463798,-0.13640192419864133,0.9757841083554064,0.4115891144182781,0.4267013572751037,0.9516601737148893,0.25680717271869274,0.45220615627393695,0.5341649166956824,0.5778627679571242,0.31143958440431185,0.5671593628461558,0.565381442103337,0.15866888061340537,-0.036125537013656395,0.1253204675703108,0.7238104107263221,0.532472379084373,0.7685935553558825,0.20115221480253526,0.20816620567658783,0.1783749200363502,0.6010942347841004,0.16322504226155102,0.14486959092671187,0.618451440814686,0.49194064185018926,0.6698900966634989,0.7977297500996252,0.8670910535011103,0.48326967426401063,0.7587421543873654,0.31513299656806637,0.5002368134892443,0.8236990220625646,0.3880972112032856,0.6304600511569789,0.4266205511122128,0.4739770877193005,-0.1936802494256169,0.19413140590546485,0.6922789726847763,0.03159152947563093,0.563289682457477,-0.07425320301506949,0.5522144567187337,1.0964933616958807,0.3659682936407126,0.2170872409874542,0.09961093736757456,0.511199651898309,0.6414169790230249,0.6911347776035854,0.2914698972945542,0.4899368647824082,0.47187894524435237,0.3507722685486303,0.14987277917668723,0.24675524441176422,0.4109757504872793,0.2392251405282455
25.0,-1.7112909991436627,-0.8283515285358922,-0.929258364844558,-1.3153117125015568,-0.7249860366769036,-0.9941732493366024,-0.8570684966706736,-0.5109216413924741,-0.795522732616299,-1.2374011595828855,-0.8336769563507889,-0.8453102516042854,-0.9102790912368384,-1.0891768201386691,-0.680842869826834,-0.9145592767834971,-1.0611694191233778,-0.5957481453628982,-0.6732123411128372,-0.8073435060903873,-0.7240940740154233,-1.0738332168378673,-0.634281809200335,-0.6639887057575534,-0.6440380379098537,-0.7088325500195485,-0.4901621943542739,-0.49048380900883726,-0.5909942845836994,-0.5426822956899459,-0.515516068516876,-0.9532228763863335,-0.6964454229882096,-0.9957485169295405,-1.0242975403865717,-0.8255309556740326,-0.42818253216199087,-1.1554663796458424,-0.7132150624224192,-1.2756707773314968,-0.7699208539886171,-0.8379538772948446,-0.9930254900572435,-0.5706025764242161,-1.0488141280612275,-0.9330947317337048,-0.2368868063556091,-0.930081051762369,-1.1253474942656698,-0.7481511949606425,-0.5794791807961249,-0.9365901187248465,-1.2004556556658101,-0.4242818858036695,-0.7056495380104985,-0.7230846128597411,-1.1078191392757926,-0.588335166486449,-0.9368257027657151,-0.867095637733349,-1.3639454130647364,-0.7918909100761584,-0.5770799814975826,-0.6201221487640447,-0.7486602049610863,-1.0470534167491121,-0.7822109770043971,-0.8934499699300085,-0.7429762156473065,-0.5118862611057242,-0.6387380098902811,-0.8640212159806795,-0.2675896737284507,-0.9131990978580868,-0.8739748455239552,-0.8863306283782243,-1.1482402073692826,-1.1682719158940396,-1.3227152064461463,-0.9925892265420199,-1.3110468934002817,-0.4879445822192582,-0.7078817965357436,-1.319178256990524,-0.8275604951503264,-0.9876032291807303,-0.7305530650602263,-0.840910143325977,-0.8810839009949919,-0.956123747134891,-0.5526044344905618,-0.43789808377832906,-1.3182630617141256,-0.6913885737232502,-0.4828203943588899,-0.4487252675778841,-0.5025769801919882,-0.6298126884829549,0.10734809398226652,-0.8218984497508603,-0.8132709594758075,-0.5911214507843834
26.0,-2.109293849513427,-1.7557489939536806,-1.857758129168362,-1.6456228400030655,-1.644739331284896,-1.4501842102866804,-2.1198349513497154,-1.7323213461296827,-2.054576237339356,-1.5748831912703363,-1.9908760409980224,-2.0009609925841163,-1.7797942026692821,-2.1751607584139565,-1.4263030030234323,-1.7712447540146201,-1.6631449514530803,-1.371500278392162,-1.9800836591624624,-2.2825871035453753,-1.7345281406759796,-1.31050201903033,-1.6750035954025868,-1.7893417770093425,-1.3686079044054256,-2.0973580342144884,-1.8304996256265902,-1.865628480583375,-2.1612683285027448,-1.9679315846775596,-1.643694098564827,-1.3986655809782933,-2.0026406663405214,-1.4259260633919304,-1.6538061769032653,-1.8617186180154428,-1.7411195086725055,-1.576116276727287,-1.4690611974553465,-1.5666519879626302,-2.0975009872728814,-1.852827691507887,-1.6454101302526416,-1.6463287584772963,-1.8733107002839537,-2.049650883931194,-1.553242068158861,-1.4726067050486784,-1.8861254026964378,-2.2219494400335216,-1.8800945041846868,-1.441333459985971,-0.6422360071786861,-1.9740031561854503,-1.5683237072355238,-1.795307763706595,-1.7462404141849746,-1.6359037157505711,-1.2040558956293554,-1.302354791207172,-2.0392941861898897,-1.7434539252188483,-1.5124755834549382,-1.371246326225781,-1.6849618958372592,-1.7282130363384793,-1.7324371064515838,-1.4341708684624732,-2.1902818286543657,-1.9086516797172526,-1.844018215194263,-1.4903668212201424,-1.6293404403086436,-1.6365725083703675,-1.940024497848573,-1.7681498188865328,-1.8681400522803882,-1.8759191590859479,-1.7298606861222927,-2.2347245206597885,-1.8149986309232669,-2.231922355710544,-1.9663486287415226,-1.6416847437216089,-1.8056733276258639,-2.0785244105179537,-1.3601894456001058,-1.7106427657793006,-2.234497492695956,-1.825644562720216,-1.4243932722635972,-2.0540858206531523,-1.9652009449105272,-1.8323074251701703,-1.8440153007655682,-1.108471116479637,-1.441287801699757,-2.213345146797208,-1.8307797220561193,-1.8042868742658713,-1.7351864542515751,-2.0275570586059537
27.0,-0.7184691079186633,-0.3389249947780042,-0.6770024988437967,-0.6696013716815101,-0.5651266726050832,-0.06823768577843925,-0.23788073957864414,-0.03363312003088226,-0.4926711266476798,-0.26956564725503435,-0.5961363815946031,-0.1469722163290681,-0.4623731963592231,-0.25856456612249695,-0.5658291634847425,-0.5252275309778148,-0.43368469046675917,-0.2569394929329509,-0.3037948540510399,-0.47648797149138,0.1986274983612828,0.1295330420935829,-0.30630794374105336,-0.19645091248224456,-0.08640535666134852,-0.46906142881156654,-0.320339492535892,-0.3450143354919133,-0.5433978268812801,-0.1485224898382658,-0.48635518601128414,-0.6181191513691019,-0.7454601598326476,-0.22789830748951628,-0.32287263563792706,0.00032909427771132815,-0.4685330339720612,-0.2364954544125884,-0.1219995873771855,-0.2902400489140355,-0.5534196370373413,-0.3251519510077151,0.10226164394788051,-0.6485106364873578,-0.18637181728547575,-0.7050807358828511,-0.06742964134416513,-0.5351441895799699,-0.22080365550881137,-0.6067256399453074,-0.7416029086942837,-0.24410324122963234,-0.49289704712681587,-0.26490982967455223,-0.5129416041399576,-0.2736416208293282,-0.8445174225063459,-0.3151595028356978,0.6484213649301449,-0.3623460196159499,-0.13542717489906855,-0.4525333661955909,-0.5025801987542766,-0.328030107863021,-0.4986823128424681,-0.02728208738381721,-0.46090993958653226,-0.7231005019617334,-0.18595237709397766,-0.20761384359703888,-0.22975824611319826,-0.733988791904082,-0.5398070635004748,-0.23458798594004132,-0.178115292565501,0.1500057040824312,-0.1899595351280911,0.03415601900765303,-0.21780595188320584,-0.5762438201225544,-0.18393300319057918,0.01843848284925631,-0.7293825004933929,-0.032845430610094095,-0.8777682239416315,-0.3071290202606622,-0.18254533968706477,-0.26208640327887334,-0.6510147435593432,-0.6629967242962196,-0.31050128535321286,-0.2836291886865332,-0.4234782037250443,-0.5812680167985296,-0.020918062185042607,-0.5279236347012501,-0.6793388752930298,-0.6539003027341926,-0.7215971079531349,0.20570544330223905,-0.22373609561083097,0.019852421798195796
28.0,-0.69597845086568,-0.9254845627366821,-1.0264816962317607,-0.8901601730537082,-1.0472259586696144,-1.1266735953208746,-1.1071955858692097,-0.7362078219643381,-0.6839456527151349,-0.9014289200410516,-0.9162052443280508,-1.1573508282699185,-1.0375390521716672,-1.5552452466470255,-1.1033129921302978,-0.8023633850930834,-1.1333018517301892,-1.4188128682619494,-1.0839807057243687,-0.4579187514116665,-0.9296907834817182,-0.987931640738949,-1.2933310360708556,-1.3545197366430208,-1.1583123542633662,-1.1949134352905975,-0.6272041733035445,-0.8943542216004977,-1.214968223571915,-1.0627633748808507,-1.2650939108431332,-1.1054911653118622,-1.2817488394682695,-1.1157261892583834,-0.9087153577764205,-1.2682084538530063,-0.5629514212472895,-1.1191385027930467,-1.0287118036753542,-0.9805233815331156,-0.8027705358876386,-1.1689930963252082,-1.220602277459177,-1.2802085300382617,-1.3813705650064994,-1.2774812366957504,-1.055777108963962,-0.7147160746330885,-0.9234486062821806,-0.550106533909448,-0.8120518984670186,-0.6240514489215714,-0.4911224995280806,-1.4173268465023887,-1.3187675909478804,-0.8788530642716931,-0.7492397615281361,-0.6117659013061507,-1.4667849295899376,-0.8914973765045916,-1.2945044442719809,-1.1113866679477378,-0.7954412771985807,-0.7964867266044677,-0.6462989411988608,-0.9778241249101378,-1.381593614155816,-0.8169362887308503,-0.30760023922494684,-0.6903693979029178,-0.8232970199943215,-0.9201165061967423,-1.0003280851577272,-0.9856893106128561,-1.1448828926940493,-1.7223374610627262,-1.2572209317432403,-0.6488250541041092,-1.201573224420169,-0.9589555991078681,-0.4538819046858372,-0.46509494806215923,-1.254569814781564,-1.1948418891531478,-0.8228438781574762,-0.6605159085250195,-0.772855261840127,-1.3034432052676248,-0.8603573248922213,-0.8673887008072847,-0.9124232742334921,-0.9030089323379278,-1.1634452402013653,-0.9264637561934529,-0.7272972911291294,-1.2295781295886754,-0.8343821597525032,-0.7062418255455813,-1.1967168838349656,-0.41279598973764936,-1.2430444315584723,-0.7181304610296962
29.0,-0.2903522081001059,0.13130628078687365,0.2857235306606216,0.4077890805077782,0.30337865080416215,0.22220682674252795,0.05189643024833948,-0.735394969074846,-0.024178425816043028,0.4546818914296244,-0.09541014697885715,0.031110477937682873,0.13227585669702194,0.4780102265881009,0.04457720720059741,0.24696591485203145,-0.15828553585237454,-0.31482829636242526,0.2003503621733404,-0.12139493067758109,0.2740063495415039,0.23861062992856777,-0.11397996623557644,0.33226638597234087,0.05119413618263241,-0.09184941512838293,0.14555860242780913,0.14375952581461537,0.22797676319707152,-0.05860363419529259,0.4967402334957748,0.6849699812592644,0.7897650134249357,-0.10445729903772541,0.4991036548538079,-0.11516692068713785,0.4851711868801495,0.259355233086481,0.04771017048494658,0.5314260209124112,-0.039656725221222086,0.35331767636739564,0.030746678383692605,-0.7124734029068446,0.12639460186621984,0.2810420424102273,0.4598286763045185,0.19781120171463723,-0.06366511280796114,0.09866811623734176,-0.027100964316382307,0.3603200556004738,-0.43224909239276044,0.008841897172701358,0.2879643253995004,0.2511568183877898,0.2854221308839234,0.5040272491864581,0.17057028360655446,0.018175006043745542,0.4262107103413047,0.21320690401809736,0.018906384091274223,0.1570063489591817,-0.418417064151345,0.17823764815355325,-0.10000285040924786,-0.3094841318846402,0.23293606119180493,0.10789361166714384,-0.2857274149656406,0.37499469400082325,-0.09553861032481156,0.023015502578186194,0.060745499659937,0.02256667443178917,0.006681866889631127,0.3400531930215919,0.4497455766069555,-0.45280729815741566,0.5985088177593398,0.126822754444973,0.4074675623618833,-0.36598680730546523,-0.2110852125479412,0.6869432942863001,-0.0338333607998057,0.07557674636774314,0.18538973982909135,0.18809208655095538,0.0214825945104406,-0.22539979347500466,0.06655295545229667,-0.37824605234659925,0.10750388170227002,-0.22762075352892536,-0.0548546731464119,0.2746679609660063,0.46465622268634615,0.6374165471688031,-0.02560451874746556,0.22875489588687795
30.0,0.8917557404559878,0.520779891956958,0.48760738499078077,0.43332823501747997,0.6005720313860037,0.12375836518147137,0.4486182776237568,0.6028050337211451,0.09816429350550704,0.7749490446208547,1.2209832583491418,0.27528954832471436,0.5962701658155517,0.31004064851561797,0.39712159903533906,0.46475314636017706,1.048828318306708,0.5961525622342568,0.6370408622810727,0.41648446127190825,0.6914558532836254,0.25045848015512207,0.592194884461217,0.6716688422642854,0.7113326303834886,0.26889669175804476,0.6725019835016393,0.7995956198922558,0.5535229260526388,0.5907194231045855,0.41957067374609053,0.783945211489782,0.17891062885784148,0.3645310101641289,0.8012784695145512,0.797382469744194,1.2345414207101093,-0.013475448952416147,0.35033555795520116,0.3951496964194545,0.745870691248484,0.6162857628676827,0.6438887471289552,0.32758924211573015,0.7936250915360139,0.3297023356227249,0.3482580466668971,0.47692693119188745,0.927892498130202,0.11764260097036405,0.8486833971099159,0.43679794256405635,0.474248943663942,0.18609743778602544,0.38342095889953487,0.16509693457922714,0.21629457347337736,0.20531758860568652,-0.05867325986886174,0.33269913922455785,0.7623140462731279,0.7548547139418058,0.38386076910336014,0.7250657111790626,0.2739015293696785,0.9246415820021348,0.5654777809687858,0.3272075994634124,0.7034413122613884,0.36851109253062,0.18109719775458127,0.3081383467142288,0.2627550669045737,0.42104104998496816,0.38175535365298263,0.3912600562783836,0.30523179310536996,0.9752159890342463,0.44687969414074835,0.907927684596312,0.47432604354787883,0.6561311856715385,0.7085978638053481,0.9766057395306135,0.5957805317566263,0.3048039609527869,0.2655980346997562,0.507647643302627,0.5120720253546325,0.8565074321031716,0.7039807851044857,0.24991521760741447,0.6272473251881632,1.0951093022734202,0.8636306751372201,0.5981616625418066,0.3757161443335998,0.19791382654744277,0.952659429730264,0.3448500053671306,0.6446089650224525,0.301752483275604
31.0,0.9431236660411025,0.5551770334392873,0.2510854033423293,0.806776818570192,0.42996165024091604,0.2628904210460972,0.5852430170874083,0.10573557051888433,0.5823090946941321,0.8569316003530802,0.5888468914156034,0.6875391003412761,0.4551449729594991,0.7507923262923312,0.7463344421185915,0.5877222052259574,0.8165103183275096,0.7203052085914083,0.8048709232749981,0.30775294377164053,0.3217164871790351,0.5087826187816654,1.212307620074521,0.5391964357501906,0.7021644098288539,0.40502450880122676,0.7526640232462416,0.6985360579428066,0.3372295587870845,0.7140267767171353,0.7293755496695569,0.8234336718012109,0.7781351958259515,0.8285018463575353,0.37286203013286356,0.3028361885638135,0.9110337143068948,0.5191246782706734,0.9654399083186842,0.6707000275339777,0.3588508074451618,0.5561037394471435,0.942501055259477,0.4598568419973014,0.2890302115131829,1.1213373390880987,0.565745592453524,0.6142995980491065,0.5489337019384946,0.5915467947179119,0.469259057636481,0.9100416094840686,0.26452806698337805,0.8662180672493094,0.08306264125872692,0.4465204970971162,0.4012127878830541,0.56067042507644,0.5624831633219377,0.6543119752368491,0.5830231476887282,0.8365018323102946,1.0434373828301287,0.6200086414805722,0.8713483680157226,0.6402381914285434,0.01855145402007785,0.5226480503253185,0.6863452963026471,0.2652371474595667,0.964966855905273,0.20794715594331553,0.5208619299328442,0.1467620473132365,0.5089122299267145,0.25103023739596525,0.7632662769199691,0.749927067015222,0.38462544133879667,0.48884053105098246,0.9389471086982419,0.35281528105132376,0.9230508330249211,-0.11620018725298731,0.7976986168494233,0.38344755142202436,0.7688482279882322,0.8668978125071393,0.3688655588764822,1.0224550664422625,0.7712764132116412,0.5222851140436294,0.20478689290967306,0.2491280250829906,0.8929202780039399,1.203766083026507,0.12409391412818022,0.5415162342151596,0.27586836021502925,0.5400101992826758,0.2962398376459695,0.34222342352127394
32.0,0.8498611068761119,0.7731829757636782,0.7730752318238662,0.7621106816118741,0.5161252628958231,0.8009853622109319,0.7921485373138167,1.2197658599668693,1.0387037486975068,0.3761827925143518,1.1282578096914415,0.6930289397668816,0.7398425005133943,0.5811874046282203,0.5530508943606776,0.8210500804164471,0.6305275606217717,1.2362214613229752,0.47872250612890693,0.6988318015031775,0.5199387080487092,0.7970429736663416,1.3336227378712988,0.6588826586795916,0.7554168147400384,0.7449132543347443,0.7880940010655928,0.7247083857815049,0.7565124451534213,0.7460956165249496,0.6602196638481289,0.45690807506590264,0.8798655693697328,0.3941885785963332,1.145232339950105,0.8488158615339522,0.4295889547430575,1.2570160663636814,1.0529266007355547,0.9446430531233909,0.7939038543082648,1.3807863590021732,0.6790111897345762,0.940934845075359,0.8095885617048891,0.7428956219082048,0.37834122167471357,0.3747203338270974,1.3678718265069283,0.2645151671010382,0.619385965012621,0.7707332013422774,0.45361043320252803,1.1549671127055143,0.6553421899300016,0.7696902119406546,0.5742386703781288,0.8179586820795057,0.7661386325808904,1.193440561955764,1.1491230944339792,0.3288741612574086,0.9025678213506649,0.9757186338715138,0.7585696742135272,1.0062703236986321,0.26184243035149213,1.2960188568394575,0.766333607304813,1.053990973252375,0.7095221744571104,0.8039522453847703,0.16304470159766143,0.5227348332584001,0.26584926200630066,0.6862235942979679,0.884880225954841,0.8381968009956879,1.1222423210210177,1.194396660654769,1.0109151037705941,0.8595461442220498,1.3560787629072224,1.014841003024159,0.5433659950700087,0.6515207003924933,1.3041990598605095,0.9998449525666465,0.8495173716843089,0.7153232536180328,0.5874346660257289,0.621627232182537,1.4994036913866378,0.4232317690388198,0.8945142402701552,0.6677110911624591,0.5889762174765002,0.8683140918020913,0.7254681589009656,0.7575420204896052,0.40664365307590133,0.6687783902127821
33.0,0.23269515636113158,0.6485599768332933,0.9993557288032245,0.6210431685739883,0.16670319437450692,0.36417966342581276,0.3864182105475801,1.0065797462665975,0.6592871039814993,0.2574585334292615,0.4480166184311896,0.6396544650938486,0.6207337361521934,0.9077064487281878,0.49675102361114654,0.17226899792305744,0.7704627908317006,0.45540622002422115,1.0549525095027048,0.5600357677692422,0.49145849161028365,0.5618655934894723,0.9350861695235916,1.0171693561828825,0.8812582327297317,0.7058733112668568,0.7374557630283174,0.4824655575797291,0.9838236793044912,0.240104765163362,0.31505614026925305,0.8340060168055428,0.35903479062898924,0.6627919000659143,0.4974899725486059,0.8779938719688561,1.0927217065744228,1.060125540825346,0.37155260171954596,0.7021127932050919,0.8166683776049172,0.24306399669251044,0.3323127511847084,0.9159006347229807,1.0884867141685701,0.7063587541701819,0.35857685998705735,0.47797115435485976,0.9177232271986919,0.9278055208632027,0.5979312223544668,0.8460268422488582,0.9638234482353566,0.7440043676525547,0.5511150830199095,0.44134199492586756,0.45584149908625204,0.6673110958104344,0.9408145280588032,0.4806227763424774,1.0093895467272558,0.6485520200586656,0.7415268019143684,0.4912724688456098,0.6913614025861335,0.7119480119105589,0.2413933271386579,0.41302874273817236,0.8938720284478354,0.3695619757297896,0.5973320906976605,0.8752950669272492,0.6817587544883769,0.7481976400540706,0.5288623456748346,0.5733505992160755,0.48290382314729596,0.6681733901580383,0.5094689889231654,0.3877517084669763,0.6107961016405645,0.994856791689394,0.5198202300809174,0.7942096885065778,0.8896195886044089,0.6833338756205319,0.275895365778618,0.7493715818483113,0.9918131494172053,0.48609232519223494,0.6787959174453084,0.6226962523621932,1.0095219477201014,0.8099544459001453,0.8938171641690927,0.18026812567303618,0.04542072362665461,0.61433280312498,0.7416831698517279,0.22084847998862528,0.5306539472423636,1.2630874402127885
34.0,-1.0944221437236354,-0.7845105401975863,-0.2926908867240767,-0.40907282949589197,-0.9223241244354783,-1.1280278568652806,-0.44359978029025665,-0.9342732537516605,-0.23528967754696267,-0.23783095719829184,-0.575820601111995,-0.2974024535994167,-0.6955741789310771,-1.176499694669178,-0.9895742234736793,-1.063664343004158,-0.5593323954076874,-0.8011908863161752,-0.9537430192235524,-0.49183830863205835,-1.0372447022106936,-0.83056331035711,-0.6880870133522651,-1.0342593998399643,-0.5512048505126729,-0.901311331320747,-0.2370456813401074,-0.35006079763919284,-0.9878655450869364,-1.2034868649668058,-1.246137191868782,-0.8414834646231347,-0.8128407183366496,-0.5788563448111046,-1.2281220687725385,-0.605247094028265,-0.795768398140585,-1.1544799882183954,-1.012685008205148,-1.1383531337329353,-0.3552381636797247,-0.8877551380025948,-1.2086800644729099,-0.6940777439638324,-0.7457391243552245,-1.0944050403973493,-0.8276423897344501,-0.7187231156922099,-0.9455401341325647,-0.33491153118201994,-0.7943594068476463,-0.4154558963842113,-0.505157795136368,-0.3588527819623465,-1.0101529714710804,-1.2070058774873371,-1.4113986470551518,-0.7256617898717577,-0.7460092805345298,-1.0238992368772821,-0.9618991163063297,-0.8866310857532189,-0.8858128806458705,-1.0856679548012966,-0.8717158388735909,-0.4917100362499799,-0.6319694969562759,-1.2810949668124219,-0.44514203394652124,-0.8028314345610222,-1.3892082534539014,-0.5492916913213512,-0.280882094664648,-0.6099913181534959,-1.2700251548018497,-1.3935856104066866,-0.7930877930476958,-0.8931338010206329,-1.4187653498189596,-1.2414320190107628,-1.0611615168149233,-0.6083845189530386,-1.0238013853952284,-0.4835150360077797,-0.8573741415220799,-0.3886117148886167,-0.794439029553409,-1.0821620177177926,-0.7094115929282255,-0.5704817649395817,-0.7147410301063811,-0.4771725686158389,-1.4171380553197856,-0.4298246924406979,-0.7977499332738329,-0.47444268988807997,-0.7774817676198199,-0.9678959821386871,-1.0445934773744026,-0.6303243599398629,-0.3321162283814339,-0.6467367608076312
35.0,0.1464338497062827,0.12947745515130696,0.41880297408216943,-0.047978864247437136,0.9275260374287808,0.013350672646099862,-0.10290522387826634,0.026997406876518817,-0.3951392871040629,-0.13665171054559164,-0.15286408269463606,-0.06678022104330221,-0.010674203295016588,0.38433751604411504,0.08643907365094006,0.2987921623715885,0.46116226036430746,-0.29122157287827505,0.08639674948130482,-0.37862769832902765,0.1997912051485302,0.31515240141314904,0.5209185974501463,0.29066797599477595,-0.03979848798305805,0.2666143430218067,0.2576983102973779,0.09896384365550806,0.2763055747582731,-0.005213148317748686,0.15444129053631453,-0.0720072835218066,0.07002032418084514,-0.1147556767096993,0.08085343676063943,0.0689892430232518,0.3239921374852296,0.29389329297479566,0.3235156701799012,-0.33633699380704885,-0.017355511424039967,0.10855730873922914,0.13609122632771553,-0.04976907524741611,0.3199282361784479,-0.21709346101084837,-0.23833709824457078,-0.3351607708794067,0.08816722358827961,0.3054546818942966,-0.009312393559766527,-0.2877149935038266,-0.2288398877446891,-0.07588213332296048,0.5627277659894783,0.6288046410423667,0.6755140534475563,0.5645903426980536,0.2550920550044375,0.586519589525431,-0.04144198464324084,-0.12394759982328635,0.03863251671385045,0.03889314696386012,0.683902728196438,0.003656725624230514,0.19628921896656965,0.03972824017418197,0.2033367311068184,0.18317074862371874,-0.016272494658376324,0.26047403841439165,-0.003731665707149695,-0.3800580100704526,-0.02388808344935328,0.12691764900897778,0.20043005039128473,0.47868601118545373,0.5614414560457976,0.7933470889760257,0.6490661851423396,0.05547081501724867,0.873386663534552,0.5830746321396716,-0.6548979549178185,0.4425724802094674,-0.24719985228295543,-0.17256477391125563,0.23261081077991114,0.12627270751548775,0.1455638310046128,-0.12402176278709806,0.7051816601165866,0.37798962838103645,0.03791455080999991,-0.2368250602164616,-0.6170883543746879,-0.12359598401309635,0.3355507228480381,-0.03804514330862138,-0.18278283525171107,0.5877824598613748
36.0,2.0685458620303274,1.657331778192224,1.8078183181558058,1.310387654399658,1.8368102959156147,1.8120120541151985,1.382268717540683,1.4080650476901078,1.1602901350663728,1.5867395635255652,1.4756853537055914,1.6981302186290002,1.3809437613148368,1.5569883490628424,1.815450621704964,1.9636188531642085,2.29337934116166,1.5955666546473437,1.5399806473557227,1.3257340961356539,2.286371678599693,1.3649149311431812,1.4863113423188188,2.0493454134752622,1.3182408847898324,1.7137583652794302,1.5784830455588856,1.4397682485718695,1.7072537672329757,1.317724469605519,1.9116245309490982,1.4329532829794396,1.5999556484679918,1.7068612711713498,1.9370603704583949,2.143657284543041,1.33094997213826,1.3893695317035724,1.3914129586958277,1.8783838720339578,1.7684074189946402,1.8440003771113886,1.4583386589298541,1.5560497549210786,1.881680245329505,1.9944160896553482,1.1938357047820565,1.3816567088752107,2.3008878262230463,1.365121609454411,1.2348158323891962,1.4110503451198024,1.360463770286415,2.0130869329399474,1.6071737688607521,1.4703996346160013,1.582302786765245,1.797819725509083,2.0096077385003954,1.53357268326322,1.8114837768517482,1.5485311893994038,1.667176035257132,1.571159122964421,1.600118290352245,1.4762604800100072,1.7578897620165175,1.6830280191102447,1.640423935757614,1.728257764032214,1.6857630742468315,1.6888594770599363,1.2966688643848407,1.8150713599404589,1.1656953954535523,2.1095610106886356,1.8809750899432172,2.0522957575806715,2.1589330339967936,1.5745675867584676,1.4232800447634515,1.5549590811590726,1.794752288226433,1.2890234518255161,1.7030359061405285,1.7178882322677262,1.6344182021652445,1.9274422507868725,1.8841778413013264,1.7358215519151687,1.1443925146784393,1.4282998464786043,1.6345770318240374,2.037513092399738,1.511498503786895,1.795829896563047,2.1724600104327916,1.7760112608824026,2.0338463436177188,1.5462078666613217,1.2843008315432656,1.7641513865766594
37.0,0.9707878029039753,0.8250483771161804,0.4348095307744134,0.7662505828718771,0.7712843140970196,0.9486600096724376,0.7577965480026262,1.1172446336362833,1.0545418006076241,1.124241375056362,1.1551397938047296,0.610629674108307,1.0660210111435373,0.5892065799092638,0.38843257822502636,1.014666905839824,0.47387066442968684,1.2738944049135055,0.2521121765757084,1.110341599240082,0.4151151953434745,0.9792992953166111,0.8468677551801645,1.1438051277888217,1.036980323708911,0.745722636164899,0.1269746852639334,1.003356622674213,0.9607213806362283,1.1123632468932727,0.9247407278334215,1.0232563940288397,0.6410790694298931,1.3386862635128136,1.189802963859855,1.265097267514972,1.2191380702905892,0.693890565622759,0.40894931711993987,1.1705391726850924,0.9953507833671601,0.6060293737560244,0.8372759362773111,1.1328416858299086,0.6274514772722295,0.9025784045738383,0.9646962015484838,0.7015138546990269,1.1055909913643895,1.1748353534114488,1.1398812955633661,1.0654407905753014,0.60950801755691,0.6388120420397871,0.4722092691234528,0.3402691089516066,0.30092887380389616,1.092693312289665,0.5831102361570819,0.619572175085881,0.9177380603242344,0.7695010362082234,0.8778789632767229,1.0142110466393859,-0.08123767001465387,1.1583537043606305,0.5352960617532422,0.9375325555411984,1.0811273942927055,0.10379985125019231,1.0950176525420474,0.9689767827970526,0.7858127393301444,0.7936975065625721,0.8328457269944378,0.7432308935448882,0.9059955486202277,0.7269667474086124,0.9799587903751663,1.4814908094869907,0.3444430419102564,0.7050866595343217,0.6477041174752177,0.515092541995035,0.7488997109653351,0.39836315586631776,0.13786502790222066,0.3601756502746037,1.3777708379466742,0.7949811219113089,0.6637276593170033,1.5692216289755319,0.6758027554790073,0.6613295925847877,0.9137362451570652,0.6177466843380561,0.7345752838769852,0.49833829282162584,0.8420518956208768,0.8971384146520798,0.7498597520014535,1.1350425637943773
38.0,0.561056596755343,0.8959812907382301,0.8663195782952513,1.2653714030969858,0.9023683131359919,0.9800723901352975,0.5906566415828135,0.9948114781275343,0.7925675867353017,0.7804279804094385,0.8683299849312965,1.1670305790777211,1.0421956238978303,1.0428529633217518,0.8589839338874099,1.098078721421129,0.7929013308176996,1.2317566203840913,1.0641007868251136,0.7603201379140248,1.1292928293596798,0.8827666098780763,0.7742534919864572,0.7045472838933624,0.681924717545659,0.8651346984672593,1.4585217869192797,0.25629218121533204,0.8214804263056602,0.5235810676648922,0.701864067820903,0.40930594101523077,0.4445867067416047,1.28645416074154,0.930245508752986,0.3643702015255676,0.6290430345261558,0.9588974004296937,0.6391509072751111,0.9895245314029291,0.7078368334073368,1.1823175343318117,1.1897008008109966,0.9213428493918997,0.9811957098311541,0.6753150885261747,0.9546072145018671,0.711797285128836,0.7524376645031263,0.6261253154595193,1.2361501292802364,1.0754568160061337,0.9685987046555287,0.8793638054676529,1.5300124584829744,0.8755900792636491,1.1180455730641943,0.5998191584679706,0.6026699496625925,0.9776696388049222,0.5702421273081867,1.320347987256665,0.7818872563864671,1.0663791968153098,0.8890785800667746,1.0944869739560215,0.9459026614669239,0.9741042514774879,0.7288327654702218,0.6772357546595654,0.9073008537784999,0.575393312086677,0.9577697312569036,0.9532537900416553,1.1918831464717197,1.0228775903874134,0.8084738278632131,0.6151853742371625,0.9990526619920205,0.9633254367649382,0.9343530792411622,1.3255482580818756,0.8567013773157282,1.2519955592180407,0.5989642271363285,1.3141365565529832,1.006796876621658,0.3429273506414491,0.7039575649009789,0.6770024048434606,0.8826549562104695,1.3894745790477785,0.8924689547956206,0.7674842365874974,0.8922839800167071,0.5316379649962565,0.7082542372764107,1.1789430142254065,0.6792328985145173,0.644892264793463,1.0950116932306215,1.176677611148094
39.0,1.3922833511425945,1.2239187679021395,0.9173750070706187,0.911772933263886,1.577029012688409,1.0580723209082672,1.2985214468657666,0.8939947476904913,1.1844506260673369,0.9295468764144571,1.4457969146957044,0.971700697813551,1.2514335989650818,0.8965324428658921,0.8204140852074417,1.0475579186409292,1.1136179307911018,1.369131738389914,0.9110334149938389,1.222266974502876,0.7119698899234552,0.9083906854603647,1.1134424607850961,1.5607406402910216,1.139843325063962,1.3743684138339205,1.4853157488528839,1.469105463497276,0.3326400622161767,1.1690342612676952,1.020142904786084,1.24469934452078,0.8369310553872882,1.466259104991822,1.5103123442215065,1.0437696152143703,1.6886056979316613,0.758977992191606,1.1060543629290018,0.8785210106095942,1.1665531095532025,1.4397724159802203,1.1736068010128653,1.6505978814391105,1.196005848647996,1.41507596389698,1.611797631559462,1.2707220454443056,1.0379064261654363,1.1513402282206135,1.261266870595342,1.1393048761220845,1.0048546236644755,1.6506212377748661,1.7426836908420833,0.9201790104471711,0.4658073048814647,0.6919839557046502,1.0417555445806104,1.5464701518664894,1.2389512518617205,0.911690179770938,1.0491298135875349,1.1722968569703343,1.293612679475319,1.2768336663331148,2.048789409859043,0.7815256367220238,1.5665852637173248,1.4838558822090442,0.8993079002435233,1.1542146565735982,1.1024977062965107,1.5158949802525203,1.0886821171309817,1.7502537560688958,1.1444156388140305,1.4164316917397743,1.1659079770132472,1.4906890495713803,1.673291807625553,1.5768570119168273,1.2535726995437373,1.0996239639897245,1.711212492099306,0.9723341716005232,0.7868769261356281,0.8033783664902427,1.260759875711953,1.4772472804290486,1.1868077587957222,1.5096771762561338,0.9197087593655022,1.0191885303304231,0.46489381254941553,1.0819478213613567,0.9555675851871628,1.4338134522163466,0.9854839172744461,1.2489138934713706,1.454823227911169,1.2717972660365842
40.0,-0.8135105069036329,-1.1379488401162512,-1.3527731346530387,-1.7199391654500473,-1.1070286274516437,-1.5844974852528315,-0.9937849527742646,-0.5307567466170533,-0.5950279234039109,-0.9617741296922742,-0.8163626883912642,-0.6836243951056367,-0.9814786322664248,-1.317288727682812,-1.474219748831787,-1.321144968362533,-1.349143895485306,-0.6935246891208964,-1.510314169912878,-0.6105701264821957,-0.6119866710648566,-1.3037107225167195,-1.2369352906039364,-0.9556344312453212,-0.3627188437107749,-1.1002000080557346,-1.2724620112490441,-0.6295560987016122,-1.1221226741004995,-1.398948575228838,-1.0199277357447873,-0.6927982740153646,-1.5811753861317586,-1.5915804660120265,-1.1489205737610384,-0.8877130946087856,-1.1409548197810016,-1.678040368620905,-1.743234977181727,-1.293413472853371,-0.7603530683626911,-1.1966913628141123,-1.3675992273765134,-0.4406525059142804,-1.6505665268267118,-0.8340178204537685,-0.6757565288131087,-0.5217988329350265,-0.8956493792229558,-0.7136971502803533,-0.5256049521796278,-1.4758258123323709,-0.46040146427102335,-1.0436016600032603,-0.7641370276303696,-1.2158773881616978,-1.240598053040615,-1.290578783643227,-1.1562516799237041,-1.3368089118890232,-1.4850471263839442,-0.9940946072966013,-0.7666161498215429,-0.6856286156432304,-1.320184104852847,-1.046630332070802,-0.7474331059459498,-1.0269412539193254,-1.452800590409594,-1.1460512480671794,-1.4781307787752085,-1.4752639235879033,-0.42674141088509093,-0.783731506601978,-1.2759927126798185,-1.766567842607103,-1.1751795684246296,-0.7809076506041764,-1.3970624396084883,-1.146484751532618,-1.057230566317421,-0.4789027782529828,-1.2540647438547525,-1.4962046393744046,-1.500242331658322,-1.0684851448602484,-1.3487061483250398,-0.8420588725939554,-1.0415383145093682,-0.9974211308392776,-1.5453816392008939,-0.6000253259152734,-1.1990806483115668,-0.5112713608115156,-0.7476704348522495,-1.3830426605196626,-1.0922337985020358,-0.7362568744699819,-0.5238707266283935,-0.36778007937204404,-1.169718892625828,-1.4326242518903665
41.0,-2.6987531355383583,-2.100616010599066,-2.2076144803769004,-2.329819894974291,-1.7583383524227492,-2.0747638201093053,-1.4961737376604678,-2.06644534214971,-1.9562469105637428,-2.6622824321959087,-2.360978985471155,-1.6460045339050287,-2.0401605622569483,-2.275450505692128,-2.2247511544529455,-2.3514497051656407,-2.6272344141077455,-2.4061645238047045,-1.763889054535424,-1.5436421343151152,-1.815621304472344,-1.523822090420429,-1.3413856590327464,-2.459468493055345,-1.8843145603075286,-2.257955802117955,-1.8809892345036543,-2.348146537776849,-1.4163338992635826,-2.147368795650408,-1.8019118754402763,-2.191745822250891,-1.731552533993364,-2.332454081631517,-1.502442606387425,-2.233849560203864,-1.9450097493111262,-2.0216332555880863,-1.9054704277820984,-1.532607802455114,-2.1281129551403364,-2.29463900075911,-2.241852218162345,-2.118592265629289,-2.4715359874120844,-2.6707501683310135,-1.391620881433546,-2.02848560582639,-2.1356292466380418,-1.839804242016617,-2.445232943467037,-1.734018514491807,-1.9591223486153282,-2.0892817563850348,-2.236388682800482,-1.6707516261262496,-2.0592652785700465,-2.1100016265030086,-1.5569069763783483,-2.1578385482831646,-2.4405466498054644,-2.59115283477798,-1.6001528375901193,-2.2009856603479827,-2.27615761199988,-2.455296926017805,-2.57799436160925,-1.9875889907562012,-1.7819085376022008,-2.2599664180903423,-2.0713266576027145,-1.7703010276712836,-1.8451458112723271,-2.3117071551938944,-2.171616987680105,-1.6907755039133823,-2.417212597878822,-1.8926819482026993,-1.842000964374108,-2.169604764298664,-2.165069908994923,-2.3668160990511007,-2.2917820870577494,-2.3224846296318553,-2.1028386632479634,-2.1424755690459447,-2.160666148167612,-2.017572647468115,-1.6971937342927417,-1.8903185531144258,-2.0208346175372727,-2.3639637521933237,-2.015764502417421,-1.9424999030293761,-1.4015977460197582,-2.242985881062816,-2.135468205145499,-2.16780209958254,-2.4335985720647133,-1.9793462105240598,-2.1620328263281787,-1.936413103220315
42.0,-1.5330895634174668,-0.9560095594182882,-0.2663074250672276,-1.0802914550214373,-0.708640371358948,-1.1946787085884192,-0.7454955391730425,-1.5686923181118617,-0.878986028568945,-0.23445197796923423,-0.9117502860454557,-1.0950541410006671,-1.1694698940512673,-1.1255314493438442,-1.0776145033892015,-0.911304209975111,-1.1617074374492646,-0.9445607851291687,-1.0444909961821567,-0.9165036785758499,-0.8569816307239658,-1.0321372552957482,-1.0748291139015358,-0.9732656952027415,-0.6183909243058026,-1.1066880878904044,-0.927287133986556,-0.9962509361995121,-1.049553418062832,-0.9324473590144534,-0.8931121869937408,-1.9667237562023576,-0.6288098648561973,-1.2731654720437688,-0.7463739332213231,-1.1247711390430646,-1.039261304197414,-1.2335748054752145,-0.723679102100635,-1.2768251586100057,-0.7430582321681976,-1.531370070864407,-1.2679079083465976,-0.6612233586239695,-1.8947865181962262,-0.9064295843915683,-0.6882633573746461,-0.959879541081919,-1.017080932519395,-0.8379934096903966,-0.6902726218523683,-0.8774106292974847,-0.9956765840681814,-0.7930786794604289,-0.9290267274203976,-0.752503149678312,-0.9157757225705384,-0.9633671121425301,-1.0297953728967868,-0.8267875021268152,-0.9532149613810548,-0.4492012403533081,-0.9374939694809885,-1.3987150004821998,-0.8554821082216577,-1.4670576963121187,-0.7346385382737342,-1.1568902124723521,-1.0849396564120983,-1.1291993656336998,-0.9590127104538818,-0.924177702377962,-0.8859228048817531,-0.6342516283679898,-0.6440535690133444,-1.1288766341800744,-1.1293506866348655,-1.214683024895207,-1.052204275887801,-1.0464546062539983,-1.0088003542297381,-0.9697748719556346,-1.0692201814120441,-1.0255318688994577,-0.7091012232352174,-0.8637622804451907,-0.6412768982893096,-1.0269378323366933,-1.0340876575866687,-0.9676768229791941,-0.3236636251531177,-0.50665916962911,-1.1660333973227681,-1.0420229459173553,-1.576829390574888,-0.9065086745606553,-1.0082858500774696,-1.2766565423793308,-1.229495743979051,-0.755756847930942,-0.8259261444991869,-0.5621050709541273
43.0,-1.4887531595018602,-1.063973299894606,-0.9364909274204488,-0.6826123670416375,-1.1265546282459458,-1.0589911138029273,-0.7817903207534587,-0.9237240380621489,-1.0293884604147767,-1.400059496321139,-0.8561432129382911,-1.1898296896770022,-0.9963092927308743,-0.9837135907625577,-0.7542231223394533,-1.2418408583672458,-1.3180377652551853,-0.8430964089943611,-0.957924716167454,-0.5993503098044946,-1.2402120512008987,-0.643855505245164,-0.9327159484175127,-1.1886477558547084,-0.5630528767734777,-1.9326590866940103,-0.9951463248209341,-0.5246933197096395,-1.2567824692087641,-1.3622753657568514,-1.1002646467435462,-1.4447961610410083,-1.2575812746466521,-1.0813406415659501,-1.033650691578821,-1.3040102021634783,-1.5060175272116727,-0.5753585877235659,-1.0566997554592776,-1.0592559368737346,-0.8463706215756763,-1.3428519464275546,-0.9214544829566189,-1.3081665859169536,-1.0196486303020773,-1.1853044027441935,-1.0615816051375249,-0.8050372669503452,-0.6785607490641219,-0.55146628377524,-1.3156808296159794,-1.2633694768526105,-1.0176631772460307,-1.1427990624095952,-1.5771640833003497,-1.4116433834417041,-1.2572113618190284,-1.064382576084653,-0.9333018848756347,-1.2764563572986052,-1.3303351920756266,-1.552603702678714,-1.2195361211299158,-0.737827398000432,-1.412357598546164,-1.1625033950126746,-1.053891589097914,-0.747393759662368,-1.4396208377496023,-1.1728916562604974,-0.9422762117249869,-0.6821282972393874,-0.5896606204964387,-0.6248349638334191,-1.0216189571958951,-1.0671063630638113,-1.2424546049136105,-1.5125143314415685,-1.3621872827279118,-1.0697465331733584,-0.6088671026680152,-0.7394256911452995,-1.5429356578177513,-1.0180266030468845,-1.175233705174322,-1.1980566030197184,-1.3405115084398183,-0.668005901162855,-1.065397856629953,-0.9996213219749771,-0.6484248256347809,-1.0959448494754618,-1.097017129088363,-1.286907923076696,-1.000390703407695,-0.9624001533624902,-1.573282753173668,-1.309917809558727,-1.4007921741186862,-1.0028001806050892,-0.7089215132663577,-1.19224349364991
44.0,-1.1152660435751518,-0.33781536385603794,-0.44551771362207104,0.1050982541823503,0.017617043740958793,-0.4270757793779008,-0.605737867689523,-0.45083682355184174,-0.47809506964117143,-0.24178271346092106,-0.9871123197801253,-0.6532657337617309,-0.3182605116522006,-0.796909092518699,-0.3496604752972333,0.223326843611786,-0.2583678093097529,-0.8960207489425318,-0.3441013262258646,-0.5423157676570778,0.06294149737959258,-0.11024332178999391,-0.05046033089791502,-0.42819201211836005,-0.23944903472989357,-0.12794359496270893,-0.4064350442857304,-1.1246776860539573,-0.6500444428176259,-0.24935775605441288,-0.34335441520306237,-0.6954589513039385,-0.2654906017489372,-0.48667052008036177,-0.4304304968500008,-0.5997383181826125,-0.659449446302879,0.4015675631313695,0.5278793267764466,-0.5446320982817513,-0.5266086993042045,0.35739053315553704,-0.3875750483250011,-0.5532638946841802,-0.026831761452703592,-0.5699351491680354,-0.20281431570442546,-0.39729325095959966,-0.21974475241558689,-0.500985857180063,-0.32742767310355003,-0.16154310400360974,-0.542983513351521,-0.7096173809119044,-0.7584287207865943,-0.1134983131968987,0.41863775935594194,0.3141824316090169,-0.15548550946486506,-0.40872477366941223,-0.07629288451992708,-0.34458679167298945,-0.6006507098248753,-0.21039368444114975,-0.14230953745785083,-0.5890407643034533,-0.8855675112717704,-0.2395704405828793,-0.6707623342224395,-0.5076848249195889,-0.13098829703819728,-0.1935781670198357,-0.7634634966213574,-0.4050108226248513,0.06011838994977922,-0.08303870828272157,-0.016449998242827474,-0.48471891464185185,0.250446145586419,-0.7522269174254463,-0.9147729813028714,-0.3135131134881695,0.004738717574925166,-0.16893176083247355,-0.7224678493953636,0.16230932546701637,-0.4238915435706959,-0.6794435681396429,-0.37357993840903836,0.17788560311094614,-0.4325300882148774,-0.5564186505199866,-0.09720764379345581,-0.41568141117939744,-0.4489842635107102,-0.09082911449612346,-0.31021308488037497,-0.2812368928906514,-0.3901603778771211,-0.30733224617353294,-0.7033421006839349,-0.19123458734396906
45.0,1.6588281694011564,1.3418624542587296,1.0555487138784612,1.4944960761585393,1.5152479659824394,1.0489752805444774,1.3286756878640675,1.4975796360703253,1.273505113340525,1.6887830979896443,0.8749126716672992,1.4876863867931023,1.379909599044617,1.1834641978412643,1.2176529735991213,1.8368705729010002,1.2939395592533034,0.8822941982235358,1.286477327364337,1.0778987636707873,0.7789827072813442,1.2822758349994607,1.315229687214405,1.5433996353036548,1.1177230421623716,1.3008854257724156,1.2408203613075304,1.3110784079706745,1.8418777034088871,1.205012463681226,1.2028668962603941,1.4865094537784256,1.7459855154895731,1.62052559936611,1.8425554554156718,1.1997732439590358,1.2865771464032476,1.8167671056216168,1.4488748989394322,1.450083487322767,1.5269090971665928,1.8845871135086871,1.3172806121414882,1.0139272037645148,1.4856338911251012,1.3137968885421853,0.9814071230556474,1.1583252624940654,1.7870167622425523,0.7658792213886316,0.9558562859067171,1.6163736454742226,1.1570948631890028,1.252093910869564,1.0850670370693494,1.2514789185887574,1.5190184903552568,1.4760573772156136,1.2330842880107808,1.1686863943945223,1.7701763118080625,0.9625053516670674,1.130716534446551,1.250359922634469,1.6251501564594673,1.7277192546161135,1.3199628111207555,1.4689797991677878,1.0878589869341484,1.3338079313185756,1.8312185101621425,1.4661689582809954,0.8869104295267914,1.4351591059349045,1.1831871722227303,1.6523414131887864,1.5797376595443609,1.3474399040005482,1.6694074458912844,1.637759322647486,0.899542212519988,1.0134572911154414,1.6852402993830677,1.3901171518218878,1.5033402527716144,1.303678705796589,1.3115782803239158,1.2940375906114718,1.2716146863279718,1.3382882181370488,1.3437517311817966,0.8969181380413129,1.485044190899756,1.3230731820163064,1.060691726402568,1.2405100859586076,0.7018111803960471,1.179883421812817,1.110511506434482,1.3143085852403007,1.13514010828076,1.9110490716479847
46.0,1.527991180894324,0.9230809137280798,1.426551110951711,0.6577444299162291,1.0557917760010807,0.861406086299059,0.8102077961279981,1.0211876241845967,1.3734841934627742,1.3143391155919897,0.8834795848275431,0.9275666565039984,0.6324174645603291,0.5445427866532706,0.8266138169184897,0.9202796259055426,0.7337098286442298,1.3499705886169504,0.4454135779731626,0.8334898220596556,0.4187443617462014,0.7601136659765917,1.0218059051480144,0.8296835954426194,0.9759618279672919,0.9360674396265315,0.7354424862070648,1.132633892127335,0.5923196375635815,0.9238888222917477,0.5379888187896641,1.2493052095913617,0.47141882947410324,1.2498039863668438,0.7501128731432097,1.1819251322002216,1.1311971081404273,0.7896753668001308,0.6071678088561522,1.1722695566843937,0.8029643131885782,0.8593568856513851,0.15729028279509988,1.2103736502854088,0.3084102403560253,1.0687231838093418,1.1843183813351161,0.050537473588584625,0.6458567310294422,1.3918950219734987,1.476599005318579,1.216558029936559,0.8388187167220825,0.6821793541691437,0.7561160091274713,0.9481502058284437,0.44031900801115453,0.2092991273607901,0.13135602552051473,0.7333848555541991,0.76690756981102,1.4723114692600912,1.0973447892587171,0.6538591648685348,1.1682056274277275,0.9266817843086752,0.7705228806359462,0.948067550341345,1.248615883335259,1.0008397666421025,0.8836640438358878,0.3401348857267793,0.9692827676209962,0.9520433292304955,0.6497007379096533,0.8335634463040487,0.4354481453411288,1.2984709151791727,0.8574249975875494,1.3324155907268966,0.9152054651547209,1.1254625570217691,0.8727845076747167,1.1624723054689403,0.9892603205143838,0.8164779405657056,0.6201336199392663,0.8568998919296574,1.0139699605604857,1.4789797341467745,0.7496071679033625,0.9379723702331167,0.5253733626338356,1.460631626013492,0.2864994285843019,0.8503544072570152,1.139706286887011,1.0800531701495342,1.4668120580932391,0.9086120611506918,1.4693598609112066,0.5238977313756572
47.0,-0.7957203627264214,-1.04246427765475,-0.8565305358434329,-1.5075326879005586,-1.6895940130102138,-0.5894962781726384,-1.6079837409604498,-1.4957158059060105,-1.1427007452089757,-0.9276304319402964,-0.9304023990437544,-0.9040113189456735,-0.7221171839284233,-1.515068442101089,-0.9227082510111206,-1.1693358000289031,-1.2831729901240685,-1.3741052755423742,-1.305429807695994,-1.100611965673755,-0.945822760564455,-1.1026664133326918,-0.9093491057969201,-1.267361121702094,-0.8854006368627205,-1.101121752635573,-1.0742390912232143,-1.1906725884384408,-1.1882013270413017,-0.6846018364854696,-1.428767585026115,-0.7759803409327031,-0.6539259411038357,-0.8843573090949218,-1.1856986755038952,-1.1968721308362043,-1.1295765232195163,-0.8901412489940863,-1.0683659851568883,-1.1635979974470716,-1.0675170640283738,-1.2474036797303212,-0.6843048976944021,-0.6427111985481495,-1.6604556106539692,-1.443538515127913,-1.3114325690582342,-1.100689267075535,-0.8793118373180004,-0.5905022229082203,-1.0258004733038633,-1.406341333100078,-0.9033805395069394,-1.0397108776378443,-1.304182125827792,-0.9332898833512233,-0.9226485551005555,-0.9040927497520999,-0.944101077514736,-0.9397428360236345,-1.419121194075112,-0.9196204867549356,-1.2970626086736354,-0.6608913455703629,-1.016543948301183,-1.157027256544086,-1.0894289784326858,-0.797279901194764,-0.86933680917373,-0.8710426216872376,-0.925219820045074,-1.5263352692517225,-1.1996903767220446,-1.0841903224251817,-1.0068450960455215,-1.3436311308851399,-1.3212916872536802,-1.2060925202028439,-1.0356286054063963,-0.6174238370220116,-1.022214247505931,-0.9985068823174615,-1.3260879626092317,-0.8419502447970107,-0.9725694570975114,-1.3711915311725016,-1.2037036525769338,-0.9993586200609135,-1.1104742006914277,-0.7888367013650974,-0.8955152043848248,-0.9434145338048414,-1.0541818736480835,-1.562994124866366,-1.0623221321798761,-0.6799078897197266,-1.1578712192675151,-0.7468002480436164,-0.8641488207039693,-0.9491652393350661,-1.0944025794005685,-1.0274948627740343
48.0,-0.289129986156461,0.03287796034551237,-0.1384751056465721,0.00921300761628846,0.09788142130014936,0.2313964001388127,-0.13035680542020994,-0.24331520622665975,-0.3252073539368581,0.09807685028275151,0.32237959992001747,-0.1972132187840979,0.03547566257521838,0.5068707505692901,0.3413029699691875,0.6238427565176637,0.007880907492951533,-0.19546874990110236,-0.16172727247703522,-0.30106862955495345,0.3720367804581616,0.19276413694691713,0.6078228900497222,0.0029852465159896607,-0.3225377785103215,-0.24939079653451612,-0.07825551972890595,-0.15083865613260128,0.4654887698808141,0.4893344996220051,-0.027088124091692218,0.600623857675873,0.5765009041698275,0.04835201124657749,-0.25461290346462656,-0.42502593377489406,-0.09739214950613516,0.5700509567740877,0.4305107707326902,-0.31890615171010933,0.048252259136655186,0.541460602814208,-0.20380527926041597,-0.37211454333944205,0.4482130739777013,-0.06964778812157822,0.22125173457335845,-0.44814250309784204,0.11276832819854316,0.21595818344589168,-0.014294465897196795,0.19840329147902186,-0.4932866979174173,0.12430601614354997,-0.12087079272359773,0.06303597627201198,0.4204551810836692,0.386072790324004,-0.021203447552584742,0.013219335505538159,0.534266826856945,0.2092526324385071,0.18851098812316755,0.07714605852914908,0.5651383512738738,-0.19004343752653427,-0.47625832496230436,0.1535073641350022,-0.06779377191005762,-0.011371151864598375,-0.1471054285045491,0.07590055600681403,-0.7472190330612646,-0.066992409508757,0.6759139746380439,-0.25186150247330263,0.47341862118435385,-0.12075650944856343,0.3684702751197667,-0.06504819603967373,0.26183349412409485,-0.027913420666080907,-0.46590679706448906,-0.2613921680705373,-0.2538923446037691,0.4820808221991548,0.33762892721079074,0.18532445575346834,-0.3033866094996582,-0.451607980381747,0.056852794051059904,-0.4996053318669051,-0.08027411790856062,-0.1955072393392888,0.024583458739989118,0.09594863026720456,0.0393561702351893,0.3424901516480934,-0.19908497294177674,-0.3125430275438347,-0.6377998828256216,-0.4848079208047772
49.0,0.1507948015538839,0.26763676859470514,0.36883064546823524,0.510831850290353,0.6647751749233137,0.1310569843465075,0.054387472008188914,0.48383092618964124,0.5375447416781418,-0.3845483314088544,0.621210600102921,-0.017282564683392232,0.11217166983451668,0.2055152255746137,0.47044450285970524,-0.20496927015605637,0.12319134199392325,0.30223411660640204,0.3360148260514365,0.05487523525299434,0.41561106697083505,0.309384741800235,0.4414430449607901,0.457906912305919,0.6416276543925483,0.43808623151534415,-0.0508923637643619,0.5088676470197935,0.14581178635448339,0.06361527760539348,-0.06990629331073367,0.1073078721611117,0.17401621757134564,0.8040003860047219,0.38737634840007873,0.16296488129048692,0.24799895172788056,0.09623768842714946,-0.034375234145055805,0.12127325659721935,0.8645408200490715,-0.1828169421925791,0.0986099089700307,0.42096849822933907,4.765165545370098e-5,0.44517410899208637,0.10137388369841957,0.29618779058039213,0.419979564597886,0.22911607911538612,0.620101383459861,0.3069028684412788,-0.02124815438400729,0.4938829797282484,0.06866303079883895,-0.19880716021888675,0.002728755541294925,0.17717081774829574,-0.23334495234713193,0.34866796831951496,0.4587375878990112,0.21417451829702508,0.40512170969833583,0.07170491247580985,-0.0842374843288145,0.20635038871357314,0.3368478172174668,0.25894846100288194,0.07464869321408557,0.3010302575271906,0.13183104570692777,-0.002247211219543882,0.3575820625921309,0.34562830518531973,0.020323433045790096,0.5948387935486816,-0.1646406478318153,-0.07723395875643496,0.4916596641182253,-0.14518181147608106,0.2800061195628592,0.25191065662185874,0.09546629935509196,0.30185062997091927,0.9762308201211951,0.6128474689097867,0.1887893563660383,0.06683144364603494,0.4769755860593411,0.34570868321644954,0.4206847605329437,0.2814608825752851,-0.1646386211545904,0.2251644945541624,0.23365246527298897,0.21455810755955418,0.37637458307016936,0.2391286804251174,0.048310933181105464,0.6523422541625608,0.1804149078042639,0.12105962464066766
50.0,-0.6628262658283538,-0.142631705999916,-0.4322861278575767,-0.18808415105061813,-0.10575328609163485,-0.09575539184046297,-0.12217360618715792,0.06892089306696367,-0.39877561284497953,-0.47059877501880115,0.17938751754806287,-0.7210097319240103,-0.2923465330730808,-0.46784334031947095,-0.1807752017493298,-0.28923597934874384,-0.18374373546485812,0.15224321260348211,-0.3990994532355618,0.12702325222081878,-0.14966921483988438,-0.2677925414523046,-0.119387412552441,-0.4910993273158163,-0.09658747838552156,-0.26313495376330887,-0.048765342454630725,-0.13874521837651282,0.07145247286131351,-0.2521695127506205,0.053829650969073994,-0.22910467216943256,-0.17029372006095875,-0.7563456434847113,-0.08483725167680922,-0.46895577532938326,-0.1722616467709711,-0.3086376149348802,-0.09202052273229985,0.3569314142322455,-0.061495612696346846,-0.23203506072840652,0.44109427918159255,-0.1405016760552001,-0.6054768766860366,-0.07807173317388155,0.31922097998844906,0.1133496521882987,-0.7955346096917801,-0.35257598134182144,0.08167706131284846,-0.22455546880369442,0.07588645615514486,-0.1993369396020481,-0.3447401815311169,-0.27810542797272536,-0.1931203187451342,-0.6338870317303177,-0.21255935855643318,-0.16288975429964922,0.23763342748928476,-0.014322784759898552,-0.40601289413601527,-0.05930530611217775,-0.20376241802708406,0.005436018902076956,0.30270241061345826,-0.04504715757845015,-0.2809609469243804,0.1351482510665251,-0.3775476469008101,-0.2677792548365756,-0.13119400432084774,-0.13784271034059845,-0.36371386244714266,0.27342185975305866,-0.2496709518134707,0.1014006802323415,-0.5045264471467578,-0.0011891898448267157,0.4428358738328969,-0.17161174931100973,-0.39971962163052355,0.3027151261243815,0.06855056216686994,0.30428523404996666,-0.5471169190959175,-0.1421180549416887,0.08821846265793623,-0.40271118089294955,-0.46410979751115294,-0.11056318343155391,-0.33109284057737964,-0.29025516881850777,-0.39774225324166373,-0.20159247900599397,-0.08861530796498156,0.06078522100540626,0.1088362461351067,-0.2986292794452631,0.00867020121694713,-0.48030587365909894
51.0,0.3293554556840379,0.35758158677231316,0.46431128480281314,0.08404658735686865,0.6277322881921846,0.014062163587808763,0.353552575143888,0.04445625263190797,0.0767758224867264,0.277900295025829,0.23621660643628567,0.12539395301979384,0.3444551028303225,0.8779051724335332,0.30275773153080476,0.002041108381898582,0.7380329412836528,-0.04244174665900666,0.7661302852751957,-0.013399683876171575,0.9175355762725657,-0.10421954241777731,0.6632991029466966,0.387509155052492,0.325499132295044,0.5589944965104597,0.5447406550338961,0.16345349112581647,0.5869375576436093,-0.18425045024787967,0.7784998128301809,0.39309922427797955,0.4468141368952311,0.3519551303943383,0.7342831258169593,0.31889849738673137,-0.17269723457696956,0.5855680719444836,0.5286272296418117,0.39528647652267157,-0.11065330565212156,0.2924497324256866,0.8957161820990971,0.1516974788400435,0.5083264296711683,0.5856881891885439,0.07371552162676961,0.19792950268652587,-0.19825020834396684,0.48745495920264903,0.3971501608588519,0.5625133225619259,0.23227062559361514,0.17042055981655094,0.693495508960438,-0.03019383972886186,0.1456215154846034,0.36191553416528055,0.7292626189339816,0.3007729551934396,0.5977189263528982,0.400962314239419,0.42897988366323847,0.2375126486675192,0.5534218554356201,0.4353031991692517,-0.06724019520457963,0.5215684526526061,-0.07738467800944826,0.7578906394524845,0.7603360023801238,0.4599546566991798,0.1013851483974514,0.002187180659671717,0.0027691083528012528,0.4095490260919289,0.3481399871133873,0.8241312169945019,1.3679992101388505,0.4780272945269058,0.4223825619256793,0.0757788649340797,0.2826229199459528,0.14324783802899174,0.005468563977365337,0.2543620523521032,0.7174758494289308,0.039176639288728554,0.06847120172881288,0.3029907701738957,0.34248501993896585,0.15604164249166458,0.4750573090464508,-0.09717822326520079,0.06022469045241752,0.055864537788012675,-0.38720999082680213,0.39800600767452804,0.11285125840745652,0.12678090863622368,0.43075681943788335,0.08237887403961197
52.0,0.4888354443532104,0.9608289886859245,1.3223221280911654,1.1069102860420843,1.2339534678957318,1.1063430256554927,1.0260608148028527,1.2313369345938985,1.1049448041554426,1.1025236089603019,0.7972195240183663,1.011046002138331,1.0428774213856078,0.817879229106951,0.9237528580267446,0.8655515597656908,0.7208399170342306,1.345543203734534,1.0694422644627732,1.161457990978041,0.9836749351973821,1.008309529071056,1.17942093771756,1.2501667900738915,0.9118131026686207,0.6378327954852243,0.7404373851066386,1.1315499310123822,1.2053466831990947,0.8572928611687411,0.8573429285196462,0.6348141665863336,1.0996193745580232,0.830389490905834,1.0372857018373147,0.8542645254644199,0.7153743429034414,0.5385378462591014,0.6486796308124472,1.302931273743512,0.7770207038628514,1.066345956732826,0.5100672571794053,1.0190717715917215,0.5214168747108423,1.0378586756918065,0.8258895067556187,1.0615149291871142,0.9107877984306175,1.2730785987593367,0.5763944087274254,0.7130789482005782,1.1271302241301475,1.7044080522245069,1.201429283147166,1.0486659124034916,1.1654497063151217,1.1099735644173323,0.7939703637621267,1.1379448245697465,0.6717352767569473,0.5419710949362473,1.4157011085775548,1.0163460804231308,0.8783815553094136,0.8455369982802932,0.9461426248551739,0.803737296053192,1.05774324072659,1.3189981950836152,0.6991089116621599,1.0467645792477556,1.2481569536415287,1.4250232713635882,0.7284901717452921,1.0981613620056039,0.9242088405894827,0.9281204199524067,0.9506234799413293,1.2630362215554225,0.2988802499599189,0.9490885499779055,0.9587606793807767,1.3105215854219563,0.8036644376012582,0.6110004618183487,1.0904501359886931,0.7822239027970481,1.2580605636632538,1.4755778542730211,0.27493399001594654,1.604087299363818,0.4791480257823757,0.9124667285394562,0.5487914172032615,0.9886658248354574,1.2251198900543372,0.8143580924053784,1.248584043121502,0.5519180253193945,0.8015380199306406,1.2914695761719197
53.0,-0.615562548910506,-0.512701015213625,-0.2503213747779105,-0.5226767407083355,-0.47063744261061435,-0.6266103766156368,-0.5719141392200083,-0.4517289660886643,0.10013335786743804,-0.6866592095285068,-0.10411027828573471,-0.5029249668389297,-0.2833204638583725,0.05316724333075562,-0.7238814265751418,-0.15616068180834958,-0.3212752420892089,-0.49201909963425716,-0.5227890454634827,-0.22305668538672924,-0.13108244584011997,-0.4749662143914903,0.15674539622974426,-0.4011237469570281,-0.6628140443805632,-0.26657249914028347,-0.7969857064284274,-0.7746127841717652,-0.38201974325532767,-0.4657457467943905,-0.5048072949747979,-1.0369662971935827,-0.18717131561739914,-0.3606786837473175,-0.44829268592302596,-0.43991948112358736,-0.8177544764623438,-0.5841976951514148,-0.42920607965773816,-0.9816018477466839,-0.28724336428495734,-0.7523278116357437,-0.2629106842547035,-0.5571402647519677,-0.5917971037410598,-0.5371174927546131,-0.16100997535864586,-0.24421729127689792,-0.1393669665882581,-0.825524556703022,-0.33913770959107337,-0.395616769691837,-0.5145557254317652,-0.4345933653674181,-1.0053391395720337,-0.15376297194432725,-0.8415354999894894,-0.6245098705305462,-0.2933908636236109,-0.6048959887724572,-0.21372488930394296,-0.4672799043075849,-0.5949415409622235,-0.7231784302277082,-0.6277995529626995,-0.34133944523281606,-0.3616836720338277,-0.3586842695478223,-0.5332237375324573,-0.7086035684324691,-0.6769047475784218,-0.3795493172993603,-0.21646911033702768,-0.8440221084754778,0.02951913403580647,-0.45696427665309214,-0.964406383329174,-0.8597792838126558,-0.7291824865824031,-0.34804738489530695,-0.4616437280275728,-0.41729879892338767,-1.1123314722630302,-0.4574733852085431,-0.7046594993502613,-0.321870840060479,-0.03357215536644087,-0.2539506319802479,-0.3323410816535004,-0.4460926888282752,-0.452437514085049,0.11250857975212214,0.01287015466386654,-0.6893633832121404,-1.1569526611495204,-0.4712481892936467,-0.5421589127870144,-0.5231423315085438,-0.6636295890623246,0.172903758835174,-0.3094691836054767,-0.842254324220163
54.0,0.8400808228858241,0.8326905194447083,1.0660337518728233,0.6566443843247884,0.8523545012028914,1.0666440968683524,0.24444339551018635,0.42695640042740685,1.1147811297592267,0.5238995297557087,0.49507551313911574,0.43061605081282445,0.3669549350447881,0.15343541454522025,1.2565102032177227,1.148691630186712,0.8511069554470487,0.14205938192626677,1.2512073729678992,0.7663984937468282,0.9495258431200565,0.7157164812511746,0.8351881136801236,0.8728385095660881,0.7131581490019676,1.0299676847494887,0.8554916774366674,1.0013379453729325,1.1452136259384524,0.6737420745657277,1.3533982519514804,0.936283230202826,0.7896831822695768,0.8061789619268553,1.2348520103366356,0.8689513138552802,0.5935043996613342,1.1102003945915007,1.2336923280354348,1.1181086886410323,1.0088477725186598,0.9349572979852564,1.5039841634327291,0.18453107842087557,0.6647389232955476,0.6614370739623987,0.6556646381054624,0.742086991361806,0.6338967006241315,0.8292949871403577,0.878094529904665,0.3580084328112547,0.6072024899070305,0.41492031167080645,0.8329911262857603,0.5013298341958384,1.0894388307047176,1.2854866713426267,0.9405777421418726,0.8443687120432715,0.780928136810296,0.8564306174944141,1.1473614210636403,0.470976284138385,0.9867946726947957,0.6454054481570167,0.8616666629553057,0.9021518981994594,0.5172923541218039,0.47864956600784725,0.8421114041678295,1.2121755006866985,0.7539235971857933,0.5865464880847565,1.0313770913379336,1.149194348603418,1.093390783169775,0.9679424522778018,1.3387293122046133,0.9420743868904675,1.059577037523794,0.9356380217043927,0.7370689811337432,0.7267404271067452,0.5557156556952672,1.1268730283984523,0.8327303601944986,0.8427217533600999,0.6754562443527943,0.7355846053780855,0.4596813636797449,1.1155171664246366,1.3241061085618362,0.4283487989546385,1.033109996978963,0.2606806913594804,1.0816638531529628,0.598462773184971,0.8484302635672918,0.5715231113046663,0.8041115433212822,1.2728199321179114
55.0,1.7723886006795058,0.6471940425513429,0.93959947979129,0.5420353217510463,0.42081256661816147,0.757446861115704,0.6011462234204343,0.9738238144902541,0.48942264513486555,0.5848864147085058,0.892947329694196,0.8087340998909631,0.6131730136641884,0.7843653370318181,0.36277600185270653,0.3017759126630135,0.3230684564336078,1.0476383111936134,0.7316472387371258,0.498294318893449,0.5127971858180927,0.6085652459096521,0.7680092267334128,0.7971783387000747,0.29629861249908007,0.6805216911947828,0.580018729353612,0.9552308215350349,0.3374083072166277,0.6500072035145374,1.2854643038519056,0.3896296449740165,0.5851980879260519,1.6123891734112061,0.9331230667577392,0.5000816717013563,1.4085081904998211,0.5716530063293366,0.4176596830281304,1.1829745168352364,0.8126466563037306,0.5644194655812221,0.2437859453428904,0.9687890761299156,0.41662522227474,0.8253298856142691,0.7799940580556385,0.6312797297576068,0.8545824382649403,1.055589930672617,0.6329220507675685,0.5994121191626959,1.4333364858916697,0.4720532270239928,0.27939908999558155,0.2917576268175669,0.9273187037371968,0.6246620791520593,0.23748743213308415,0.8386918884006636,1.0955689072445305,0.7556599095399483,0.9931305093670248,0.9880982903468325,0.4655815916698154,0.7239327755789965,1.1022165073712653,0.35353616147015654,0.9469932172113525,0.9180587933473884,0.4137561218674322,0.4183100920406698,0.4304783033803255,0.6031242512484101,0.685255770099475,0.9998483536772678,0.2854102780369401,0.8796550279180848,0.7767781048591449,0.9373578315262001,0.7580923612715402,0.41644641563492746,0.31003614692437587,1.1226545318796464,0.5210616168219296,0.5641305730356619,0.7404688286063233,1.0659997480585126,0.8391274428908221,0.7698161762227232,0.4144720362468425,1.037556175635821,0.6579275522389094,1.301244792388569,0.3871672124284252,0.8665579993565464,0.3498947353455342,0.7240600199858672,0.6370795193878241,0.9740587415386714,0.7567579100763755,0.9812956806273962
56.0,0.5534368562366,0.11008139343897923,0.28293013558480595,-0.020006066396659916,-0.20005729903990255,0.32525471970919223,0.028060107188172617,-0.21872271481747474,0.6180911628284421,0.41300346636401003,0.23029697612503058,-0.1935792433832601,1.025909844473604,0.5381527291504619,0.09404309988094266,0.4461867101587703,0.045959329053740255,0.10258846538949684,0.5230146710280948,0.19487107695620154,0.15787706061225185,0.3876364373635234,0.05479798165712206,-0.04849076185752965,0.058528392135802215,0.5262265167501958,0.17294438891894923,0.009699796136806701,-0.0995945706640827,-0.3371637674450092,0.016710026980597023,0.1307869835707822,0.0062749437107782885,0.8144981254216614,0.28241068170815276,-0.28389354150273977,-0.34939599696452844,-0.41499264290532223,0.31629656054644817,0.5171601151008692,0.15850382634205837,0.04669284685790079,0.538412885756771,0.13941766967264366,-0.24899074570286325,0.33005283530161683,0.01971681824324694,0.4173347501410006,-0.17056124296657613,0.23467857101993822,0.4361789965745315,-0.07627141056298987,0.12961168942572202,-0.01119550245265026,0.21011422991362727,-0.14844682855321426,0.07610117222947324,0.1433021742888354,0.037208789142901516,-0.010914765223119988,0.4957113216893233,0.015783310225118113,0.06228834407897369,0.24775551998546,0.23373813508915356,-0.24316073526140697,-0.11891024019261262,-0.1434166314547796,-0.014952513214560224,0.30619430620342164,0.28235069551086556,-0.1141712027717087,0.11079025828284766,0.650262061377943,0.2501156403971475,0.01126299648888035,-0.3129407646158385,-0.49338944246886435,0.5306671072373776,-0.12968625777105205,0.48001887839266133,0.42656502663382967,-0.1926514248526804,-0.01394340725871536,0.18706131975302964,0.3039612853372935,0.5081938696717538,0.4299192428372391,-0.11057484243468521,0.012228596550031043,0.3658832885091391,-0.09702538625920047,0.0024014303855451613,0.03943822559540769,0.4020313089768666,0.38673335335715386,0.23924543565605258,0.16686526410910776,-0.09146442831056009,-0.048299504735797874,-0.021968474689586015,0.06341663695379787
57.0,1.7235854795826409,0.6544205358643634,0.6708091396132208,0.9820037573250238,0.525224962811783,1.0190648455168723,0.427689947765575,0.6415801639690651,0.9903883895153516,0.49423771374616066,0.7766344053540359,0.6153340838764909,0.5623881741573353,0.8122292341728276,0.487087003411931,0.9498817664169965,1.0501125764266745,0.72878664338387,0.42416542123802936,0.7087782546220686,0.5449428900521681,0.5178256076798062,0.35039586560924224,0.9901122485777882,0.689575180335109,0.6076245166582257,0.7465296441518804,0.380338012748715,0.8161698455135765,1.0416721651395857,0.6419329618898176,0.5873508314419662,0.6062430167866595,1.056078341272598,1.0359793016111827,0.5361041444560053,0.3198370333893291,0.360500752229338,0.7478165003122489,0.6721251333400746,0.7741587378886836,0.489458511425406,0.8486625626113083,1.1086341778452065,0.3764874977956604,0.9251831415765734,0.6287517033432516,0.9817104583687672,0.903205381170601,0.7941855136891159,0.4206798706346905,0.7553569300938534,0.7182284004447574,0.8216441845855126,0.7814952295367243,1.0238368926603518,0.6616813827400541,0.10698153375748554,0.7900691636488508,0.8305737149508615,0.5654387951953829,0.6853027682193211,1.2805343219612202,0.5799382077758082,0.874561540008824,0.7739499815727171,0.880101698720275,0.45078839247169933,0.7554840097219404,0.388033527761372,0.8923648023603568,0.7805140514115847,0.8031496175333606,0.5349195122217677,0.3241308281809338,0.38603481294573466,0.8888809715338257,1.4461296552942406,0.6897938689523888,0.34485949084768064,0.7649203289541872,0.24756773708965957,0.7451673501738856,0.3873881120060666,0.38729825517032423,0.3174904887437483,0.42582984186316386,0.5598791793001816,0.37646337730734175,0.7924349227850127,0.5874478384855981,1.2493233399894692,0.5176882636096114,0.6034571046306592,0.6003644729209064,0.44538839947054043,0.24829024017101664,0.4749616541091617,0.7779673887711527,0.901316241342329,0.17546991884629426,0.6904650589283824
58.0,2.2942113550241414,0.6530304011196342,0.22461600973558143,0.5555017171297746,0.7568034006048758,1.2276993407546937,0.31304175731429584,0.7013986346703965,0.8109455326349684,0.23542435760487596,0.9693099721359724,0.635614408580392,0.022560342846410175,0.702924393428951,0.15768948459719961,0.4367492213552931,0.6697725612896683,0.8080064515510901,0.0897659513852912,0.27971045540684375,0.17344095789744862,0.7775205449510492,0.6562742645519166,0.5395645648579385,0.5598676159514046,0.5955341737274891,0.6500568391699487,0.915224587375973,0.41405679053227906,0.6808415201154525,0.5852569179395506,0.8989378849540304,0.20508597182664923,0.6281570419163675,0.38037837314816986,0.5971616703857351,0.7366180649738854,-0.04670831904710182,0.6526661328938795,1.045671307574815,0.7583517002977307,0.4612163800580512,0.7659544888149671,0.5077970156008836,0.5558791994311829,0.9953774313756403,0.15126415317589365,0.37643627048931316,0.5988422122163346,0.4591393196559852,0.6423118376807013,0.15310825993612381,0.2599497306264794,1.1230189405392859,0.1707727180284267,1.1374564411763464,0.5111493850615919,0.725498451015659,0.698055624702302,0.8487499302464493,0.42267164421918524,0.7123361739211883,0.5518254144122008,0.7120016628090756,1.0238247344283624,0.8013161357031625,1.2462711816529248,0.8028741708932103,0.9544045315939289,0.6821052020983145,0.9234912145945836,0.08900537954761556,0.551618233472351,0.8915321385912081,0.6594393895587576,1.0820512156409787,0.6835100126270973,0.4152300598227278,0.8785128185014199,0.5699466711224577,0.6728587505264538,1.133805009729141,0.5113851419575968,0.826697886894267,0.36464470917161723,0.7683917270288688,0.6189640466141727,1.0988891306603348,0.9795365005208816,0.7288825250377147,0.2076616723327402,0.5000208845612002,0.7694379061311971,0.4169057369617738,0.6007275264930921,0.7366326041514046,0.5592569997956416,0.5687890546773285,0.6218436078976429,0.561004784124478,0.9198438033566999,0.5133106059807891
59.0,-1.1391147754248683,-0.13393664087778645,-0.5062991738802292,-0.3043222188940595,-0.5321745706005747,0.09910965501517682,0.08308582349465685,0.053251143936436984,-0.27666502543812077,-0.4339550722783241,-0.3548447268216579,-0.588933353149929,0.38159209705419206,-0.47687282311695234,-0.10965593932286075,0.192518279880761,-0.38856905189877566,0.04019672266655587,-0.153184834957525,0.19499727206508216,-0.47575403328861343,-0.2208365766888049,-0.48949024518585477,-0.39647260414019503,0.09868407891333872,-0.1482479074937007,-0.39493290875536124,-0.37910217386377787,-0.0927664928929654,-0.21115356493985762,0.2872012167386663,0.35078494367432833,0.1994708185773311,0.037152469313211534,0.03935067147192223,-0.15962596595036221,0.19787736531602093,0.020962163580122817,-0.463000843596541,-0.015966339800227283,0.17023939882242584,-0.2867548341597686,-0.25738873348258673,0.049403297183684386,-0.7291884753999894,0.1211672481505596,-0.1377570971417107,0.014047284277232924,-0.06285340942812237,0.22678999279168421,0.28537800937995134,-0.00979828322184309,0.13989823591417616,0.15018352852465078,0.24973460725535027,-0.8275315797965741,0.324985736437691,0.11493209141461674,0.13268043870874782,-0.22034171294670268,0.24004137765317574,-0.28977037582986526,0.09848532674163166,-0.3230739495790649,-0.34572960393342655,-0.12706908914630843,0.03358131923956392,0.062239925766254894,-0.5787686307596499,0.09369846566298808,-0.10819913896985582,-0.021629534229064246,-0.3492736370133098,-0.20790969415711652,-0.5172320652842717,-0.16318915384730148,-0.037236457026033065,-0.3448229231302664,0.03840200679190647,0.021965128463474842,-0.056857809487942015,0.3949277679728108,-0.012441502673220584,-0.5178480901467647,0.09028747292338234,-0.3067431713413178,0.15503069529969551,-0.4834953761913293,-0.34499026524671045,-0.023279965600674482,-0.20726964055429176,-0.2868260078167281,-0.17054842032859865,0.17193448273784745,-0.37346733319573155,-0.017294699864193727,-0.34725479378215046,0.1916076026269313,-0.261502710489761,0.08525816085179291,0.07906677517571309,-0.5144905027778568
60.0,-1.8352688670737158,-0.09343149079515603,-0.5343377399724679,-0.1533497673675741,0.028675043666897354,-0.3923979835651858,0.049893465178420096,-0.18846058499028145,0.01239454791882888,-0.22617671192733152,-0.04543661345266935,-0.43259619831098095,-0.20817526998972435,-0.04931936228786663,-0.2748153390860917,-0.23485394196024062,0.23998241203445703,-0.017364247955924422,0.01578369488596866,-0.33030707888849975,-0.12103653176481186,0.05419089180948701,-0.20530909863976665,-0.1329646536882564,0.3749327945370924,-0.07955138821733035,-0.0916540227915353,-0.11629266175881717,-0.624387897595961,-0.19157141332955652,0.10376451941078783,0.030968632931146975,-0.3622978721610236,-0.021920033033334285,0.2756442665235323,0.05731260866453855,0.20932591846758586,-0.38149064087602436,-0.25329076811421614,-0.19727377252181522,-0.11589761909282956,0.1275498724716872,-0.8222476032562157,-0.11703931673451642,-0.07014814622017297,-0.2649886748529432,0.08575390710566853,-0.29848439964878126,0.046422643592987284,-0.22489629695952174,-0.4951593277570049,0.15809068537776444,-0.135794686069453,-0.15578227209108894,-0.048159719968292894,0.20511640325073738,-0.005342657586571556,-0.4264443743257091,-0.17508135628877833,-0.20612686025986593,0.049634525312538896,-0.2529001440971894,-0.6132902213821074,0.10451935828925786,-0.3237456821175596,-0.4383536342902212,0.03705977791177277,-0.1357615484168442,-0.13056202072213752,-0.13519298680322916,-0.4896998738214603,-0.4895004325285241,-0.11262301886136374,-0.11234294420007565,-0.056573794157003476,-0.23045640521187932,-0.05851260588985412,-0.11351786157936598,-0.018872871388453356,-0.21891864937069744,-0.13998318791741443,0.28012888959363735,0.009826067447752912,0.5041935831099106,-0.2814153361231318,-0.19875307340814685,-0.22519987730917498,-0.14873919208124237,-0.2557304929051454,-0.28883433631824895,-0.1818533146685931,-0.12318421850556664,0.21970849636061018,0.13780091859345198,-0.058310754016229545,-0.35284099981754286,0.1580446268505954,-0.11161324673362366,-0.43034756589360235,-0.08284532104821477,-0.029342991738276092,0.22503724473873227
61.0,1.1540910963893247,0.21520646504119853,0.40153344520167805,0.44309347465894977,0.3389283158482996,-0.14974284235219376,0.011490015609306015,0.3660119272087611,0.5101574358507867,0.15893922347276018,0.26455534418593335,0.4510810791798301,0.25671744007743996,0.5349432740205466,0.057562960418104936,0.2174138304646773,0.45335452983298596,-0.25697179628483463,0.5801546429890911,-0.25171377243900234,0.15499186325259906,0.23681806149632087,0.18687270798603764,0.07240695340883763,0.05822433849522862,0.300686300345252,0.1827614656988783,0.35260845199952473,0.25000475382782544,-0.07551720057558456,0.49683797845192246,0.3863784992254013,-0.0032745409715417284,-0.2239618633065424,0.5556742588137703,0.28956695400886945,-0.18428387115727748,0.05072604968473335,0.05828596634565954,-0.09681151165965696,0.9780861082214954,0.303850010747964,-0.06483797422974652,0.5561063843163703,-0.1072176765280127,-0.22399420165588105,-0.18914762876935118,0.08662453379590898,0.28259361852717957,-0.382859039300038,0.3651427789316007,0.28535634404349647,-0.38048763548398934,0.10029409986904664,0.12455533855736059,-0.14654652362577483,0.06731594960784808,0.05637616703880485,0.1356034322466776,0.11696854157802618,0.06677758255316488,0.5965300283184367,0.3536342137290903,0.44943752722851893,-0.35054134545860544,0.6478573721200923,-0.0906137568347678,0.16056475680137755,0.7721464968168821,-0.1572916680437349,0.09627986741817998,0.11672534438362546,0.44586744847081405,0.18198321277727608,0.39123718332625623,0.4804873230564935,0.31244473162694264,0.03167623236712305,0.5071205566621442,-0.13327398686112257,0.05757621255030895,-0.19794759514487142,0.23264627742285968,0.28264250722700085,0.4143573541260082,0.02578143697905852,0.1947116598943444,0.0373559591764521,0.3829272500815326,0.7248141372578825,0.08359702779312594,0.15223893262953897,0.15311890075382295,0.5625487001457206,0.5205324103868669,0.3623201049876632,0.17167051942090597,-0.046885927184986076,0.4654691875487448,0.05491647567943203,0.1878798110934849,0.6322996907163336
62.0,1.4670153801912826,-0.12744953829483682,0.1595224020149201,-0.3948803420903527,-0.24616566145786575,0.15600189855104807,0.07084618521070812,-0.13420290237063057,0.29767595225348153,0.04368363799521925,-0.5319296774029231,-0.2344213182155762,0.09801178709914346,0.1622455414281685,-0.026603598668308248,0.3120066553506014,0.11898727939812362,0.001459062951564255,0.12801256192290428,-0.5664548748604044,0.019050022729088692,-0.5990197587340063,-0.21283986376234124,-0.04965951297485957,-0.45963658534338464,-0.112729845215711,0.13144307731734617,0.12910249822621597,-0.15005627163307828,-0.05260929393245137,0.16864226461331056,-0.19741874144671934,-0.20789841982575613,0.059234685330157855,-0.18715729856991517,0.4890740335265348,-0.25972465504333025,0.19580363206493934,0.1321163820214833,-0.46115411513474747,-0.0027792917825031904,0.17424600965152837,0.013823083709605472,0.030811768570849524,0.07921760161171106,-0.06384682579290932,0.13327459669870098,-0.2720624147565148,0.0019111601930642819,-0.17700456788816246,-0.07474194690313912,-0.4014683468098534,-0.03854261821686984,-0.3063537454980285,0.033534061357484435,-0.008491969282375292,-0.3255918878418189,0.12784602572044315,-0.2816303861758587,0.06983298109611388,-0.30802014636232433,-0.5799036408473407,-0.5235664944972582,-0.09683798092015033,-0.07642018049381435,-0.23520383436901016,-0.6218778083426844,0.11273962346266957,-0.128305017432874,-0.2946690393287934,0.17155508896000876,-0.6946024985841016,0.280580645584244,0.15246173601730126,-0.1650986900922102,-0.19989221596459228,-0.10896256874043922,-0.3830083505262333,0.11410169953847744,-0.18220857977156724,-0.2147623344081338,0.5563283324356145,-0.5267290216788593,-0.1767382903381463,-0.1538929774717948,0.05793881540446669,0.021941254457161788,-0.13761866121302363,-0.4164912658334241,-0.5091538587610085,-0.05588899605905229,-0.03930568222339663,0.37683872773685595,0.09917160998722502,0.18607098432583521,0.07782652986195293,0.03250667218710951,-0.09986152722914426,0.24390962539733824,0.23548898248046693,-0.10107473013129711,-0.019404666842057522
63.0,0.9006030003399309,0.08979163675325663,-0.07431980095169234,0.2878014885499426,0.5726212667269432,-0.043907968249497775,0.5526143676924613,0.1672202813544511,0.04900686472911083,-0.045471134943996,0.13361794464843546,-0.08660788468952046,0.38557304355974686,-0.07491391540069103,0.10175414436784791,-0.027745636441114038,0.36448563258811545,0.24629164098374512,0.4770030517275677,-0.025373109455288742,0.08301535318557801,-0.18341875227708418,0.19471773234487574,0.08681128133796054,-0.009814898745220471,0.06280111240336267,0.043844216490753395,-0.20486724260470318,-0.26052097157511406,-0.1969177416564432,0.24802903090433367,0.36114867476957957,-0.13091125807070858,-0.17522300775771124,0.025093851051531724,-0.12786949440995887,0.00312721404149012,-0.11178025841845257,-0.25563278235550785,0.003101127414857352,0.10855161928620999,0.1782665262685052,0.17289975690485027,0.6354957969110283,-0.09220374587581137,-0.2339094529442382,0.36977691763021714,0.011147197657764368,-0.6660734874391393,-0.03676087832291411,-0.16824473206090632,-0.0009067036889070512,0.15608777696558138,-0.16345158470667398,0.029061059396524536,-0.19261952617630376,-0.06135131227782534,-0.13605579351388403,0.12116002393429612,-0.16925645000291484,0.4025795364549934,0.5358644762266763,-0.2864236647474032,0.21236440886152125,0.09182894030739103,0.10667261941325752,0.1430834467795935,-0.3316953850250741,0.02234274326684023,-0.02713303143783108,0.16855651010708947,0.24257446278319889,-0.035004274457933665,0.07906064023735808,0.29120461815246745,-0.31823890628464957,0.1309515434539196,-0.20966337033429228,0.49548532628025044,0.016425439766336924,0.13915830764625148,0.4938591024422736,-0.08341824937723502,0.005608535939669326,0.1929844381356577,0.08441619082658998,-0.2441276704100398,0.20685198689109613,0.05142416380539819,0.01841941880238733,-0.23776878517326677,0.7161174061852006,0.1858579097484797,0.15764376486440326,0.43890432749521235,0.09913952785424011,0.14932757326650914,-0.19820403625074,-0.09644091336682888,0.42747611954406495,-0.2545293912919462,0.3604881918104928

